Multi-Task Learning Using Uncertainty to Weigh Losses for Scene Geometry and Semantics

Numerous deep learning applications benefit from multi-task learning with multiple regression and classification objectives. In this paper we make the observation that the performance of such systems is strongly dependent on the relative weighting between each task's loss. Tuning these weights by hand is a difficult and expensive process, making multi-task learning prohibitive in practice. We propose a principled approach to multi-task deep learning which weighs multiple loss functions by considering the homoscedastic uncertainty of each task. This allows us to simultaneously learn various quantities with different units or scales in both classification and regression settings. We demonstrate our model learning per-pixel depth regression, semantic and instance segmentation from a monocular input image. Perhaps surprisingly, we show our model can learn multi-task weightings and outperform separate models trained individually on each task.

==> figures/learn_weights_performance.csv <==
x,c1,d1,c2,d2,c3,d3,c4,d4,c5,d5,c6,d6,c7,d7,c8,d8
1000,0.2856854796,4.227352142,0.2715446949,4.49243021,0.2730831206,4.204957485,0.3051919341,3.762970924,0.2897309661,3.993155241,0.2721238434,4.052976131,0.3140453696,4.465889454,0.2153155059,4.406146526
2000,0.3385295868,3.540035009,0.3220213056,3.837348461,0.3169263601,3.502753258,0.342798084,3.416029692,0.3323111832,3.487702847,0.3375429511,3.662637234,0.353823334,3.60656476,0.2690426409,3.536574125
3000,,,0.3559187055,3.381871462,0.3490647078,3.342415333,0.3761706352,3.288077116,0.371634841,3.17770505,,,,,,
4000,,,0.3699808121,3.304439783,0.3875222206,3.226046562,0.398825407,3.151474237,0.3960147202,3.048648119,,,,,,
5000,,,0.4109510779,3.032324314,0.3934030533,3.191895247,0.3988890648,3.068286896,0.4044581652,3.014084339,,,,,,
6000,,,0.4115541577,2.964081287,0.4180593193,2.942196846,0.433165133,3.028458595,0.4287733436,2.999484301,,,,,,
7000,,,0.4151532054,2.974366427,0.4370292723,2.921514273,0.4573364854,2.865650415,0.4401271045,2.890193224,,,,,,
8000,,,0.4608890414,2.843566895,0.4454848766,2.908564329,0.4439474344,2.940135956,0.4457116425,2.874598742,,,,,,
9000,,,0.4587559104,2.771279335,0.4673171043,2.822089672,0.478408426,2.85149169,0.466018647,2.803458691,,,,,,
10000,,,0.4665641487,2.838762045,0.4665099978,2.894196034,0.478649497,2.78661561,0.4680885673,2.749255657,,,,,,
11000,,,0.4830027819,2.840702057,0.4746386111,2.797035217,0.4820410013,2.823810339,0.4926521182,2.680945635,,,,,,
12000,,,0.4765749872,2.737385035,0.4631810486,2.750328541,0.4817319512,2.760728359,0.495683372,2.678249598,,,,,,
13000,,,0.491692245,2.737797022,0.4891115129,2.730982781,0.5037627816,2.677559137,0.5001732111,2.764030218,,,,,,
14000,,,0.4958131909,2.707241774,0.4959357679,2.743559837,0.5128486156,2.704238653,0.4939668477,2.867044449,,,,,,
15000,,,0.4866552651,2.674198151,0.4951246977,2.693620443,0.5097832084,2.685694933,0.4936005473,2.73724699,,,,,,
16000,,,0.5080082417,2.6982131,0.511582613,2.673852205,0.5092633367,2.696102381,0.4836493134,2.650983095,,,,,,
17000,,,0.4901034236,2.694022417,0.5007580519,2.660771132,0.5125795603,2.718689203,0.5253308415,2.647319317,,,,,,
18000,,,0.5141971111,2.659146786,0.5000163317,2.706528664,0.5160300732,2.626582623,0.5195779204,2.62809062,,,,,,
19000,,,0.5043504238,2.701010943,0.5179834366,2.629665136,0.5254737139,2.590459585,0.4740209281,2.671795368,,,,,,
20000,,,0.5141971111,2.68,0.511582613,2.632547855,0.5136359334,2.644683838,0.52,2.63,,,,,,

==> figures/learning_weights.csv <==
x,a,b,c,d,e,f,g,h
50,1.213659122,1.852808439,3.003431095,4.74373466,6.854045421,11.123664,28.82651815,0.3263840754
100,1.451504008,2.274181756,3.842625078,6.251910609,6.552065432,9.606662172,24.32353809,0.3961141503
150,1.721246051,2.77333984,4.87232933,6.531174037,6.568316396,8.796267829,21.78973325,0.4637312909
200,2.022564334,3.373354791,5.76515439,6.435729853,6.534683173,8.248702521,19.81009086,0.528703566
250,2.368193118,4.081573691,6.283614652,6.487876865,6.429601281,7.831927034,18.34931117,0.5919894444
300,2.759226396,4.888782653,6.314809802,6.236268808,6.464960061,7.462922601,17.09016208,0.6534738031
350,3.206875688,5.620398204,6.436755304,6.359870055,6.229845468,7.098681969,16.06885384,0.7134889864
400,3.684163441,6.055492631,6.208277837,5.834100273,6.020905403,6.7927458,15.18279769,0.7718101539
450,4.187788011,6.318006883,5.965494171,5.333278136,5.579753501,6.464052671,14.37463092,0.8254319688
500,4.628750829,6.304767188,5.634709652,4.943328781,5.284545577,6.093093222,13.68155827,0.8733063759
550,4.932224668,6.016903018,5.292591014,4.653062094,4.845352994,5.709627168,13.031851,0.9164371133
600,5.119586045,6.03084037,4.843103523,4.170412177,4.36063786,5.409539176,12.45623985,0.951869845
650,5.109838955,5.923646393,4.297868303,3.70360249,4.035800492,5.135505285,11.91849169,0.9833040453
700,5.066688278,5.629957691,3.931671962,3.430815979,3.72992042,4.89758532,11.47488302,1.011496307
750,4.922020182,5.493801537,3.643241572,3.300585938,3.557082383,4.712096172,11.06987558,1.0368174
800,4.760318019,5.268074264,3.505882828,3.245018192,3.471844514,4.5426049,10.68212961,1.063537319
850,4.496970603,4.906475945,3.390022581,3.223283951,3.375238661,4.395965048,10.32518478,1.08865673
900,4.242348467,4.53411222,3.314738971,3.210117595,3.305392741,4.259503336,9.993539567,1.114609774
950,4.028719756,4.279778456,3.242820951,3.197436849,3.253011412,4.128900239,9.661868381,1.140781585
1000,3.882906098,4.00381541,3.207476524,3.191346901,3.211125525,4.020096078,9.359530184,1.168471895
1050,3.736876195,3.778429945,3.163052546,3.169479561,3.210926919,3.931873343,9.06006158,1.199471108
1100,3.624925938,3.652608822,3.126134422,3.162183052,3.166472111,3.843108215,8.76860514,1.233945861
1150,3.543994882,3.565033971,3.12541824,3.129130943,3.127318075,3.765274834,8.498532767,1.266491098
1200,3.482935511,3.493586926,3.114111122,3.067626848,3.133834707,3.690139959,8.250537471,1.302453836
1250,3.433485655,3.420279438,3.101259071,3.082279835,3.138361028,3.604012666,8.02439868,1.339016197
1300,3.388944154,3.347972608,3.083661757,3.079679029,3.144049875,3.540937245,7.809077318,1.379260523
1350,3.356384929,3.318210504,3.105620256,3.12113987,3.104013844,3.479921363,7.571609831,1.42293989
1400,3.332613152,3.295515963,3.071147428,3.101166918,3.092536326,3.430358006,7.342170887,1.466932334
1450,3.307679038,3.282671402,3.032529001,3.107354468,3.117191011,3.409089266,7.149242499,1.508867245
1500,3.278174162,3.240984309,3.061285291,3.087367206,3.091149406,3.378626968,6.94705561,1.554866275
1550,3.257178872,3.226816511,3.090624936,3.125549266,3.136419777,3.346570897,6.768709569,1.600562024
1600,3.2506189,3.217061272,3.095524409,3.164433066,3.152113453,3.330406112,6.601519877,1.651183383
1650,3.235018958,3.207955279,3.074571462,3.121003006,3.16754714,3.302323874,6.439212601,1.702049796
1700,3.222138742,3.196228216,3.082640678,3.170928388,3.151621762,3.271779754,6.268462058,1.750740143
1750,3.224943149,3.178350355,3.087902587,3.138894846,3.116106147,3.257003082,6.117208891,1.798909454
1800,3.222155504,3.166883769,3.105995022,3.132542667,3.106706241,3.233794482,5.978693931,1.855348366
1850,3.214648676,3.179733731,3.011495518,3.112017434,3.101908848,3.210109937,5.83131768,1.910848457
1900,3.193280345,3.163401924,3.024516773,3.078810694,3.072966955,3.208257429,5.694654089,1.965718435
1950,3.194724622,3.157025037,3.068329989,3.135402713,3.074898193,3.201790006,5.55269365,2.02534245
2000,3.164023937,3.151915697,3.086127003,3.054008195,3.02692916,3.191159781,5.40424648,2.085350971
2050,3.154994502,3.141960558,3.107793607,3.081192493,3.04300142,3.186609156,5.262344495,2.146143552
2100,3.170617371,3.167201764,3.100169826,3.098746423,3.096699684,3.159756829,5.142684441,2.208569885
2150,3.162201517,3.159652728,3.104871823,3.156142409,3.133250138,3.156753698,5.032481009,2.267158885
2200,3.154465488,3.127600272,3.098827765,3.136582551,3.097182246,,4.93039185,2.325833899
2250,,3.158281828,3.125162713,3.186198969,3.102488961,,4.832570888,2.375090326
2300,,3.156936109,3.089377376,3.162544128,3.14678091,,4.735232202,2.418228322
2350,,3.154874783,3.145397149,3.128057786,3.17038887,,4.64417628,2.466117651
2400,,3.172347623,3.123744038,3.127838761,3.080512106,,4.556796441,2.506713113
2450,,3.14012549,3.10553699,3.085082948,3.111463157,,4.473150739,2.550022542
2500,,3.144088095,3.1559041,3.155858744,3.150887497,,4.395195138,2.595761624
2550,,3.170608351,3.067442632,3.182071483,3.116169949,,4.314103669,2.633278771
2600,,3.120488805,3.071581406,3.17015475,3.110475745,,4.228623429,2.68008256
2650,,3.125819626,3.188453437,3.158045063,3.143164136,,,
2700,,3.171501441,3.207127402,3.221588175,3.20092117,,,
2750,,3.19494161,3.191202115,3.25976461,3.149850815,,,
2800,,3.198089641,3.162059816,3.107264996,3.098318219,,,
2850,,3.231532298,3.101254285,3.085818352,3.070455964,,,
2900,,3.210723635,3.102275275,3.130405204,3.112161108,,,
2950,,3.186303925,3.111379232,3.16167505,3.098041607,,,
3000,,3.12924386,3.105682362,3.108087108,3.129759146,,,
3050,,3.162121023,3.090786684,3.163366348,3.184147954,,,
3100,,3.16655826,3.134264661,3.143508236,3.139113637,,,
3150,,3.17668789,3.132242166,3.139034488,3.158112094,,,
3200,,3.165798174,3.131233364,3.199602629,3.216399811,,,
3250,,3.182682588,3.132896213,3.159619882,3.20501578,,,
3300,,3.162829247,3.210826923,3.242328461,3.193961787,,,
3350,,3.138384216,3.102126029,3.240502299,3.168130847,,,
3400,,3.149538931,3.100005833,3.292797483,3.143618648,,,
3450,,3.192187227,3.175454014,3.219242165,3.203544419,,,
3500,,3.179166586,3.196935272,3.075097534,3.170247577,,,
3550,,3.195825911,3.202322213,3.162311963,3.159363576,,,
3600,,3.155660095,3.158377542,3.190506363,3.079581221,,,
3650,,3.114438915,3.156320433,3.169368574,3.078722829,,,
3700,,3.0796076,3.153061488,3.260238418,3.148022015,,,
3750,,3.12296832,3.134123834,3.286627393,3.109450794,,,
3800,,3.206535993,3.108349131,3.204050244,3.235112684,,,
3850,,3.200328123,3.127503802,3.182380706,3.278345185,,,
3900,,3.248778116,3.116400089,3.141823971,3.318239217,,,
3950,,3.216788115,3.103220901,3.186704838,3.164212027,,,
4000,,3.191643428,3.213624551,3.193833147,3.210408109,,,


==> figures/plots2/fullsize_experiment_results.csv <==
Step,Segmentation Loss,Segmentation Task Weight,Segmentation Variance,Depth loss,Depth Task Weight,,Instance Loss,Instance Task Weight,
100,0.919841588,0.643909574,1.903909823,20.68607712,3.748146772,42.44235373,72.8425598,4.530707359,92.82419793
200,0.283336043,0.285549492,1.330492922,21.90711212,3.098352194,22.16140348,48.8841476,4.413579464,82.56447175
300,0.307800919,-0.03729482,0.963392066,8.269561768,2.782833099,16.16475249,41.74757,4.39258337,80.84901236
400,0.333290964,-0.252235681,0.777061578,9.952135086,2.660057068,14.29710498,42.8715935,4.332167149,76.10904759
500,0.219589069,-0.51699543,0.596309513,7.307171345,2.603099823,13.50553799,23.5119915,4.135654449,62.53050073
600,0.164759487,-0.65394491,0.51999041,7.178956032,2.569410086,13.058119,34.0105553,4.071902752,58.66848803
700,0.251795828,-0.72095114,0.486289507,21.96077347,2.503810406,12.22900276,63.3419342,4.123479843,61.77383192
800,0.334803313,-0.721718371,0.485916553,11.52797508,2.525053024,12.4915576,37.1159515,4.161607265,64.17458535
900,0.205540881,-0.797292113,0.450547345,10.81842899,2.496958494,12.14549713,78.9785843,4.106725693,60.74748564
1000,0.227951333,-0.874874353,0.4169144,17.23697281,2.414865017,11.18826003,45.315403,4.197448254,66.51638136
1100,0.171679303,-0.928147316,0.395285371,7.790315628,2.400257587,11.02601618,20.4544868,4.019416809,55.66863092
1200,0.083933458,-1.013810396,0.362833802,4.901451588,2.366107225,10.65583069,28.8541946,4.090321064,59.75907511
1300,0.201625615,-0.981039464,0.374921179,8.205449104,2.33735466,10.35381095,81.1544342,3.961227417,52.52175249
1400,0.217522338,-1.100530982,0.332694382,6.918895721,2.247300625,9.462159414,53.7281914,3.945853233,51.7204489
1500,0.223706692,-1.075531125,0.341116532,6.647209644,2.333871126,10.31780585,45.2783661,4.001894474,54.70168285
1600,0.153028294,-1.071963906,0.342335542,5.986728668,2.270796299,9.687111581,26.6297607,4.073563576,58.76600702
1700,0.118696645,-1.125377655,0.324529884,4.606359005,2.249711514,9.484999148,16.0718555,3.945454121,51.69981073
1800,0.121820994,-1.110821486,0.329288344,5.334745884,2.275055885,9.728462676,19.4388885,4.009537697,55.12138188
1900,0.138954863,-1.210327506,0.298099634,13.29560852,2.279174089,9.768609079,68.1034241,3.934724331,51.14804808
2000,0.193669349,-1.203528762,0.300133242,6.500441074,2.207285881,9.091008799,32.1399765,3.974524736,53.22481508
2100,0.135926455,-1.218348145,0.295718247,8.738762856,2.14740777,8.56263329,28.2342033,3.885028839,48.66834599
2200,0.098419406,-1.22821784,0.292813954,5.294076443,2.217977285,9.188725886,28.9991264,3.921789885,50.49073654
2300,0.137776002,-1.25334096,0.285549193,5.400608063,2.224841833,9.252019325,26.0527172,4.000230789,54.61075215
2400,0.115043148,-1.243239284,0.288448337,6.192691803,2.214940786,9.160866647,25.4872074,3.966837645,52.81723958
2500,0.134740889,-1.326426864,0.265423965,5.602507114,2.182995081,8.87284138,48.3470421,3.88505888,48.66980805
2600,0.137891158,-1.286646128,0.276195556,4.478895187,2.164119005,8.706927779,23.8182487,3.970758915,53.02475685
2700,0.184905156,-1.338968396,0.262115929,6.289051533,2.180266142,8.848660945,23.7344875,3.860213518,47.47548716
2800,0.136271521,-1.369167686,0.254318544,5.987504959,2.188121319,8.918442456,24.4010067,3.886873007,48.75818139
2900,0.169932127,-1.361348152,0.256314992,7.201521397,2.168980122,8.74935621,72.7721863,4.026299,56.05307444
3000,0.170388982,-1.338971019,0.262115242,6.457169056,2.123111248,8.357098087,22.9095173,3.890642643,48.94232886
3100,0.07740026,-1.296272278,0.273549612,11.95306206,2.179187059,8.83911766,35.4936829,3.855006218,47.22891061
3200,0.145842865,-1.340103984,0.261818442,4.495284557,2.125459194,8.376743157,22.7652149,3.959746361,52.4440224
3300,0.128420636,-1.331074953,0.264193113,6.266738892,2.083535433,8.03281826,25.9370708,3.903521061,49.57670474
3400,0.125796184,-1.322889686,0.266364479,8.245081902,2.152103186,8.602932949,36.2718353,3.948097467,51.83665204
3500,0.252265036,-1.382134795,0.251042057,6.320265293,2.14215827,8.517801519,35.8637199,3.905176878,49.65886269
3600,0.28108117,-1.39161706,0.24867286,11.13521862,2.080397367,8.007650262,30.2958164,3.781158447,43.86682972
3700,0.098322682,-1.362351179,0.25605803,5.949195862,2.117072105,8.30678047,24.2513752,3.941855669,51.51410579
3800,0.106488883,-1.392906308,0.248352466,5.016944885,2.039647579,7.687899346,24.0929108,3.919373989,50.36890342
3900,0.092339106,-1.34910953,0.259471209,4.756526947,2.098454475,8.153558644,20.5207329,3.851482153,47.06276578
4000,0.107503012,-1.3561759,0.257644153,5.644300938,2.128207207,8.39979421,70.617363,3.866008759,47.7514178
4100,0.173067719,-1.474995017,0.228779867,4.809437275,2.089817762,8.083441923,28.2953262,3.938368559,51.33478327
4200,0.084429286,-1.434118032,0.238325467,5.594041348,2.063647985,7.874644064,19.0500488,3.907444239,49.77158499
4300,0.072250322,-1.403311849,0.245781623,5.97180748,2.06183362,7.860369536,34.0536499,3.855573177,47.25569507
4400,0.07507126,-1.437457323,0.237530956,6.091831684,2.067847967,7.907786976,30.991724,3.907008886,49.74992153
4500,0.095807113,-1.471519351,0.229576413,4.859231472,2.047984362,7.752259596,23.7617855,3.783566713,43.97260003
4600,0.114186406,-1.400965929,0.246358884,6.447948456,2.067443848,7.904591931,24.9538822,3.90175128,49.48904242
4700,0.112725638,-1.482251048,0.227125841,4.865472794,2.053465366,7.794866425,30.7503548,3.828896761,46.01174826
4800,0.077827327,-1.454408765,0.233538399,4.313169479,2.061856031,7.860545699,25.6461315,3.813879728,45.32595055
4900,0.102212287,-1.498392344,0.223489165,4.327189922,2.059960127,7.845656973,14.6291866,3.805946112,44.96777453
5000,0.100607224,-1.499941945,0.223143114,5.192034721,2.057826519,7.828935263,32.3849907,3.795891285,44.51789686
5100,0.093688734,-1.517434716,0.219273665,5.251374245,2.048514605,7.756371267,24.6878662,3.7827847,43.93822633
5200,0.075451553,-1.504073024,0.222223194,3.760982513,2.000311613,7.391358984,7.83289671,3.795897484,44.51817282
5300,0.076981992,-1.484300375,0.226660863,5.74730444,2.012229204,7.479973163,14.757061,3.811447859,45.21585767
5400,0.107916504,-1.510048985,0.220899157,3.906310081,1.992848396,7.336401007,24.3895473,3.804446936,44.90041043
5500,0.135045826,-1.535190105,0.215414736,3.651384592,1.989365816,7.31089584,33.2445412,3.820234299,45.61489458
5600,0.055352882,-1.545797467,0.21314183,4.135521889,2.037090063,7.668262541,12.4503326,3.883082151,48.57369608
5700,0.139567584,-1.479245782,0.227809442,3.746313334,1.984592915,7.276084794,21.3343201,3.848330259,46.91466248
5800,0.079919249,-1.520197749,0.218668641,11.52065754,2.023820162,7.567177631,39.5790482,3.799974203,44.70003136
5900,0.061984658,-1.523178816,0.218017746,5.498921871,2.024766922,7.574345326,37.8957062,3.866302013,47.76542318
6000,0.098365866,-1.523708701,0.217902252,3.952470779,2.005880356,7.43263438,14.7178125,3.843499422,46.68857192
6100,0.088063195,-1.545035958,0.213304201,3.929483891,1.992882133,7.336648513,23.1919613,3.819273233,45.57107675
6200,0.092546001,-1.615474105,0.198796398,4.16435957,2.002043724,7.404172733,21.6721992,3.855472803,47.25095206
6300,0.088148877,-1.564150095,0.209265794,4.657809258,1.924312353,6.850436365,13.2562914,3.726727962,41.54295543
6400,0.128996789,-1.541004777,0.214165804,4.266529083,1.955618382,7.068288571,45.2312622,3.701074362,40.49078275
6500,0.076041028,-1.594028592,0.203105731,4.360589981,1.944686055,6.991436585,9.08629227,3.745951176,42.34926966
6600,0.101035327,-1.60743463,0.200401058,3.596308947,2.002846956,7.410122392,18.353878,3.827976942,45.96944525
6700,0.087476194,-1.548483014,0.212570195,4.925421715,1.976616144,7.218276007,38.9212723,3.82311368,45.74642652
6800,0.087570399,-1.574213505,0.207170427,4.500257015,1.930820465,6.895165164,25.5477867,3.804534674,44.90435008
6900,0.105414629,-1.618284822,0.198238422,3.927352667,1.979910254,7.242093011,34.1608391,3.702821255,40.56157763
7000,0.058128696,-1.630505085,0.195830638,4.200891972,1.991288304,7.32496447,27.8892651,3.859223604,47.42851377
7100,0.092034832,-1.644517183,0.193105775,3.171485186,1.90700233,6.732875577,15.7617083,3.839521885,46.50323523
7200,0.08979331,-1.62281239,0.197342913,6.352216244,1.950895309,7.034983249,28.5645485,3.715848446,41.09343786
7300,0.122788198,-1.574744225,0.207060507,3.623581171,1.927748084,6.874013099,12.2334938,3.719946384,41.26218175
7400,0.059291601,-1.598872662,0.202124252,5.750867367,1.876385093,6.529857317,74.2420502,3.608258724,36.90174073
7500,0.115473516,-1.540486217,0.214276891,5.330200195,1.909097075,6.746994021,32.0542336,3.786291361,44.09257323
7600,0.095900699,-1.605166435,0.200856123,3.473791838,1.904128194,6.71355216,23.6913776,3.712732553,40.9655944
7700,0.155920953,-1.634447455,0.195060121,4.38066721,1.979305387,7.237713825,25.4477024,3.883549213,48.5963883
7800,0.06100034,-1.655534148,0.190990011,4.489669323,1.915919185,6.793180115,17.7025795,3.728566885,41.61941999
7900,0.088161223,-1.668126702,0.188600039,7.113634109,1.882996082,6.573169145,15.3514748,3.743578672,42.24891498
8000,0.184228987,-1.64914012,0.19221512,3.733614683,1.924611807,6.852488061,50.5122375,3.837027073,46.387363
8100,0.060862944,-1.680224299,0.186332177,4.491954327,1.925744534,6.860254454,13.0492773,3.83864069,46.46227485
8200,0.085718274,-1.671128631,0.188034724,4.014252186,1.858335972,6.413056381,91.7455215,3.762013674,43.03499723
8300,0.093124211,-1.656419277,0.190821035,5.811607838,1.892686129,6.637173058,24.1356335,3.871413946,48.01022198
8400,0.10251341,-1.628743649,0.196175885,2.953616619,1.96263814,7.118080809,15.9702425,3.729211807,41.64626994
8500,0.06835635,-1.62820518,0.196281548,4.869907379,1.856847525,6.403517986,30.6576309,3.775960922,43.63942227
8600,0.08436086,-1.65151,0.191760132,3.651706457,1.920798779,6.826409081,19.573185,3.704197884,40.61745432
8700,0.114501603,-1.69661808,0.183302391,4.376125336,1.916502833,6.797146103,21.2120647,3.685157299,39.85139054
8800,0.060490079,-1.616078854,0.198676212,5.077297688,1.886864781,6.598648012,22.4931755,3.682917833,39.76224458
8900,0.096987247,-1.693465471,0.183881184,4.708983421,1.913769841,6.778594918,39.5605927,3.753059387,42.65136965
9000,0.108507879,-1.712300301,0.180450225,4.204933643,1.864835978,6.454877054,44.5211601,3.777995825,43.72831465
9100,0.067145973,-1.724218249,0.178312393,3.684944868,1.885083437,6.58690401,18.5743618,3.684926271,39.84218483
9200,0.081765264,-1.719780326,0.179105488,4.327651024,1.834518671,6.262119281,29.4360428,3.65969491,38.84948847
9300,0.073519528,-1.694037199,0.183776084,4.300438881,1.880442142,6.556403086,37.9090195,3.880776882,48.4618496
9400,0.135571554,-1.698201418,0.183012391,4.390684128,1.914946079,6.78657285,21.4536705,3.795649767,44.50714628
9500,0.069247834,-1.624781132,0.196954778,3.827898502,1.873576164,6.511541152,18.0269108,3.719573498,41.24679851
9600,0.118466668,-1.687906861,0.184906153,4.37585783,1.869600296,6.48570352,25.8960609,3.80366683,44.86539703
9700,0.08349321,-1.716986656,0.17960655,3.951194286,1.836629629,6.275352314,22.8050003,3.646286249,38.33204572
9800,0.075041726,-1.718348622,0.179362098,5.726978779,1.875288248,6.522699005,27.399971,3.780077934,43.81945664
9900,0.087335743,-1.694432735,0.183703408,3.662840605,1.861525297,6.433542355,26.9097385,3.685846806,39.87887781
10000,0.093417451,-1.719971061,0.17907133,5.252081394,1.856620908,6.402067005,25.1965485,3.747317791,42.40718439
10100,0.081278361,-1.750602961,0.173669196,3.594059706,1.83564055,6.269148561,36.562149,3.796251535,44.53393734
10200,0.055716384,-1.741182566,0.175312959,3.71135664,1.757234454,5.796385039,17.1290627,3.623513222,37.46897367
10300,0.083184481,-1.710373759,0.180798205,3.852080107,1.879897118,6.552830657,16.8498459,3.712262392,40.94633849
10400,0.057609696,-1.737775445,0.17591129,4.117670059,1.878730655,6.545191479,39.8061371,3.732565641,41.7861791
10500,0.069815218,-1.748798609,0.173982839,4.494029999,1.868847966,6.480825966,19.8618927,3.707262754,40.74213254
10600,0.067474201,-1.764734268,0.171232282,3.974005938,1.839645743,6.294308066,21.0575981,3.825447798,45.85332879
10700,0.15025425,-1.770763755,0.170202946,3.404946327,1.798934817,6.043206915,48.4277458,3.609070539,36.93171029
10800,0.089909151,-1.757006168,0.172560709,4.989363194,1.827136636,6.216062302,18.901495,3.695412397,40.26217318
10900,0.094853424,-1.703959107,0.18196169,6.199775696,1.855398655,6.394246841,37.5639534,3.761203527,43.00014671
11000,0.098073758,-1.704677343,0.181831046,4.644178867,1.825366855,6.205070961,21.7224007,3.734409094,41.86328098
11100,0.074864939,-1.684259772,0.185581754,3.768571138,1.815802097,6.146003894,32.1421661,3.667491674,39.15357268
11200,0.11539723,-1.752870679,0.17327581,5.438332558,1.832692385,6.250693295,17.2993031,3.759981632,42.94763712
11300,0.109388918,-1.706669211,0.181469223,5.337495804,1.815154076,6.14202244,24.7596664,3.693900824,40.20135991
11400,0.225451097,-1.65647614,0.190810185,6.712594986,1.882974982,6.573030453,56.8791962,3.709828377,40.84679567
11500,0.067249998,-1.654831767,0.191124206,4.06471014,1.852594614,6.376342225,24.1600571,3.758696318,42.89247136
11600,0.143994793,-1.728248,0.177595284,4.694059849,1.805609584,6.083678831,15.7217636,3.762619734,43.06108693
11700,0.075399339,-1.73777616,0.175911164,7.283302784,1.796832561,6.030515893,28.6454048,3.637277126,37.98825854
11800,0.082126535,-1.817700148,0.162398815,3.241390944,1.818088651,6.160073139,24.0382252,3.742806673,42.21631143
11900,0.129765317,-1.796902895,0.16581163,4.660142899,1.785780072,5.964230664,17.3747368,3.584303856,36.02826812
12000,0.105167523,-1.709464788,0.18096262,5.586410999,1.851290941,6.368034978,33.9743652,3.755791664,42.76806435
12100,0.135732025,-1.762579083,0.171601717,5.655666828,1.825010538,6.202860385,19.4662151,3.690081835,40.04812415
12200,0.138395965,-1.717490911,0.179516005,4.267631054,1.840444684,6.299338854,73.6311722,3.698892117,40.40251827
12300,0.092053004,-1.714637518,0.180028966,3.807736635,1.795338035,6.021509857,45.5797348,3.666487455,39.11427365
12400,0.070891872,-1.758837223,0.17224503,2.966913939,1.836792111,6.276372031,16.6132107,3.758736372,42.89418942
12500,0.044650808,-1.780008078,0.168636785,3.274070501,1.77552247,5.903364664,20.177742,3.698370218,40.38143777
12600,0.068561457,-1.783582211,0.168035131,5.656713486,1.776198149,5.907354787,49.8910255,3.647983313,38.39715286
12700,0.117129698,-1.76955235,0.170409255,4.469285011,1.789486885,5.986379977,42.4710464,3.619069099,37.30282643
12800,0.060706794,-1.763845444,0.171384545,6.997385502,1.880597353,6.557420787,31.6303482,3.825954437,45.87656578
12900,0.088837981,-1.780635238,0.168531056,3.891307116,1.831523776,6.243392947,13.9790535,3.729604244,41.66261668
13000,0.094045006,-1.812433362,0.163256391,4.362578869,1.786836863,5.970536937,26.4080105,3.672605515,39.35431062
13100,0.070988558,-1.825293064,0.161170404,5.293018341,1.774584293,5.89782886,36.4518127,3.549291849,34.78867313
13200,0.11376927,-1.755437255,0.172831654,5.33659029,1.803053141,6.068146114,30.1568165,3.757041693,42.82155909
13300,0.058866054,-1.769953132,0.170340972,2.991552353,1.798982978,6.043497967,15.322711,3.659731627,38.85091492
13400,0.082272254,-1.794381857,0.166230175,3.70677352,1.791709185,5.9996983,41.8453331,3.66482687,39.04937496
13500,0.0588944,-1.817385554,0.162449913,3.696956396,1.785776615,5.964210045,22.50597,3.770038605,43.38173954
13600,0.075111128,-1.835458636,0.159540314,3.985558033,1.746024966,5.73177334,20.4468765,3.597387314,36.50273955
13700,0.085856162,-1.834000945,0.159773044,3.813539743,1.79139924,5.997839017,71.0301514,3.713133335,40.98201595
13800,0.055627964,-1.817662477,0.162404933,5.462152481,1.826759934,6.213721143,40.5850182,3.738708973,42.04367559
13900,0.068384521,-1.781835914,0.168328826,3.534857035,1.760182977,5.813501032,12.9035015,3.722172737,41.35414826
14000,0.072565101,-1.816247344,0.16263492,3.824558735,1.747983694,5.743011326,37.1652832,3.685147762,39.85101049
14100,0.074788436,-1.744822741,0.174675949,5.001236916,1.799913526,6.049124347,25.369854,3.794679642,44.46398972
14200,0.068990581,-1.810896635,0.163507465,2.970290899,1.713313341,5.547311196,20.7623138,3.728530884,41.61792167
14300,0.077860519,-1.817320704,0.162460448,3.861537933,1.851160407,6.367203786,10.4959488,3.74066782,42.12611343
14400,0.054392576,-1.778696775,0.168858064,6.06619215,1.799473405,6.046462588,22.3432751,3.712294817,40.94766619
14500,0.098674022,-1.782590747,0.168201814,10.33259201,1.809859633,6.10958979,78.4249573,3.668122053,39.17826204
14600,0.082354628,-1.784824729,0.167826474,3.832355976,1.766433477,5.849952125,23.9446354,3.71931839,41.23627746
14700,0.095358521,-1.76192677,0.171713692,3.895597458,1.801506758,6.058769688,42.9839821,3.639730215,38.08156151
14800,0.073308557,-1.770323873,0.170277832,4.733834267,1.762447715,5.82668201,31.4197025,3.709822416,40.8465522
14900,0.067109473,-1.750546217,0.173679051,2.824677944,1.771596551,5.880233964,31.870718,3.765857458,43.2007328
15000,0.062565014,-1.75102222,0.173596399,3.834152222,1.827723742,6.219712859,31.1197453,3.664046288,39.0189056
15100,0.059280537,-1.79903841,0.165457914,3.151904583,1.765600801,5.845083032,27.1827831,3.631034613,37.75185497
15200,0.122932971,-1.840299129,0.158769926,4.314426899,1.740009069,5.697395095,38.1304817,3.696297646,40.29783098
15300,0.118763916,-1.812712073,0.163210896,5.49860096,1.768755913,5.863554049,20.9647942,3.694345951,40.21925862
15400,0.051511955,-1.805410147,0.164407012,3.463071108,1.814095616,6.135524799,20.385973,3.67407012,39.41199138
15500,0.090887263,-1.783413291,0.168063517,3.761663198,1.808242917,6.099720296,21.701725,3.70527029,40.66103612
15600,0.063946918,-1.841335654,0.158605443,5.184459209,1.714138746,5.551891865,14.3197594,3.729990959,41.67873135
15700,0.081063554,-1.879258156,0.152703346,3.015538454,1.716611743,5.565638666,17.9521027,3.587883949,36.15748385
15800,0.084262341,-1.895201683,0.150288021,4.005849838,1.769468784,5.8677355,18.0246964,3.431982994,30.9379317
15900,0.066199824,-1.889975905,0.151075449,3.607349634,1.806047082,6.086341011,40.2643738,3.690395117,40.06067248
16000,0.068847053,-1.896715641,0.150060664,3.786211014,1.80867064,6.102329845,16.0485401,3.648892641,38.43208436
16100,0.067396499,-1.904863954,0.148842891,3.818192005,1.729949474,5.640368918,21.5173492,3.667438269,39.15148171
16200,0.075124875,-1.870075345,0.15411205,4.481263638,1.781655073,5.939678891,12.8476534,3.816553831,45.44731901
16300,0.128068656,-1.863376975,0.155147814,4.631980896,1.768568039,5.862452544,36.4084358,3.807027817,45.01644272
16400,0.066989616,-1.833696961,0.15982162,3.958691835,1.724912405,5.612029423,32.2177887,3.635592699,37.92432395
16500,0.065688118,-1.837735534,0.15917747,3.482228994,1.754692078,5.781667163,17.9138985,3.622487783,37.43057124
16600,0.129519045,-1.850750327,0.157119231,4.237094402,1.843058228,6.315823989,32.8622284,3.763064861,43.08025887
16700,0.04358561,-1.877137303,0.153027551,4.185719013,1.717692614,5.571657654,31.3261318,3.562660933,35.25688864
16800,0.067166716,-1.877732038,0.152936567,3.275710106,1.726302385,5.619835457,20.8649654,3.715588093,41.08274045
16900,0.043219764,-1.857274532,0.15609749,5.151720524,1.742421746,5.711157663,15.8103065,3.606303215,36.82964955
17000,0.0525892,-1.864946008,0.154904573,6.291214943,1.803600788,6.071470229,19.092535,3.746611595,42.37724718
17100,0.122103304,-1.890737534,0.150960429,3.091729164,1.803146362,6.068711823,14.0786304,3.617395639,37.24045385
17200,0.082304321,-1.843663812,0.158236614,3.581379652,1.805141926,6.080834415,118.294586,3.721222878,41.31488627
17300,0.053926185,-1.857617974,0.156043889,5.586321354,1.718351722,5.575331189,25.7966099,3.63993144,38.08922525
17400,0.064592645,-1.878489137,0.152820823,3.34870553,1.695229292,5.44789498,32.562397,3.62968874,37.70107994
17500,0.072909042,-1.902567983,0.149185022,3.150119066,1.806456447,6.088833054,15.575819,3.743858576,42.26074225
17600,0.089643814,-1.893067002,0.150609181,3.487674236,1.749431849,5.751334119,14.4631662,3.693653107,40.19140258
17700,0.073901594,-1.819374561,0.16212712,3.189445257,1.733474612,5.660287083,22.2044506,3.719753265,41.25421401
17800,0.07045453,-1.872162461,0.153790735,3.856015444,1.716681242,5.566025486,38.6357155,3.612267494,37.04996823
17900,0.078164943,-1.874187469,0.153479623,3.517650366,1.786691308,5.969667962,10.9882307,3.643471241,38.22429243
18000,0.070650399,-1.880349517,0.152536782,3.34680438,1.727420092,5.626120294,21.709898,3.585809469,36.08255362
18100,0.099709742,-1.888676882,0.151271827,4.886035919,1.708154678,5.518768173,10.6259193,3.609658718,36.95343912
18200,0.178933337,-1.862928033,0.155217482,5.076019287,1.779093385,5.924482757,24.9582748,3.723227024,41.39777039
18300,0.103179663,-1.818910003,0.162202455,3.084385157,1.758578539,5.80418111,17.5595398,3.699408531,40.42338811
18400,0.092211954,-1.855444312,0.156383444,4.030711651,1.714329243,5.552949581,32.0899849,3.605597258,36.80365856
18500,0.089745328,-1.88168776,0.152332787,3.808226347,1.784766316,5.958187454,49.9935036,3.73927021,42.06727869
18600,0.056903712,-1.888848782,0.151245826,3.085270882,1.706637859,5.510403546,28.6970501,3.537724972,34.38859511
18700,0.078895867,-1.896219492,0.150135135,3.854014397,1.724309444,5.60864661,18.543438,3.63462019,37.88746012
18800,0.074501604,-1.910409689,0.148019732,3.635345697,1.666471124,5.293454851,51.5908508,3.584342241,36.02965111
18900,0.081911922,-1.935263872,0.144386164,2.649387121,1.753527045,5.774935256,14.2204437,3.648590803,38.42048585
19000,0.086968191,-1.930860043,0.145023419,3.330732584,1.740853548,5.702208455,29.7122517,3.544537783,34.62367798
19100,0.078081645,-1.896240473,0.150131985,2.960911751,1.72954011,5.638060422,15.2208977,3.671704292,39.31885962
19200,0.067315593,-1.815572143,0.162744769,5.029328823,1.757295609,5.796739524,20.6190033,3.789519072,44.23512123
19300,0.085065931,-1.87601459,0.153199453,3.776877403,1.708099484,5.518463579,19.3864365,3.613053799,37.07911224
19400,0.108386129,-1.916597009,0.147106714,8.567528725,1.735728979,5.67306184,32.3808174,3.623024702,37.45067381
19500,0.058054376,-1.92373848,0.146059898,3.21288681,1.750526547,5.757633545,18.8438549,3.649598598,38.45922536
19600,0.084873244,-1.952683926,0.141892731,2.956953526,1.755755067,5.787816281,29.3922958,3.665738344,39.08498368
19700,0.106630944,-1.902929306,0.149131128,4.091601849,1.710442424,5.531408163,88.6909256,3.67077589,39.28237285
19800,0.072291583,-1.884406924,0.151919132,3.165273428,1.73601377,5.674677707,13.9804001,3.604403019,36.75973244
19900,0.14369683,-1.88058567,0.152500764,3.968407154,1.692229509,5.431576967,20.7866325,3.535252094,34.30366138
20000,0.058474898,-1.918043137,0.146894133,4.515907288,1.744403362,5.722486206,16.0161495,3.655701637,38.69466121
20100,0.089249052,-1.915139794,0.147321236,5.13632822,1.75136888,5.762485432,34.8076553,3.588145018,36.16692466
20200,0.061406985,-1.854658723,0.156506346,4.468538761,1.735985875,5.674519415,15.8213778,3.589494705,36.21577166
20300,0.083080024,-1.865365863,0.154839549,5.43696928,1.740202785,5.698498873,18.3742466,3.584623575,36.0397889
20400,0.073778853,-1.8206985,0.161912616,3.295628309,1.763323426,5.831786737,20.5207005,3.599326372,36.57358916
20500,0.050776016,-1.874571919,0.153420629,3.580556631,1.698036551,5.463210122,29.5394363,3.643565893,38.22791061
20600,0.060576659,-1.900491714,0.149495092,4.729975224,1.70398891,5.495826081,16.8751221,3.542412758,34.55017993
20700,0.057145733,-1.919944882,0.146615043,2.634394169,1.676726103,5.348018416,22.8268528,3.581048489,35.91117357
20800,0.082259819,-1.950321913,0.142228279,3.130658388,1.686904073,5.402728333,15.2372904,3.633521795,37.84586759
20900,0.059023414,-1.937020779,0.144132714,4.154752254,1.6971668,5.458460556,11.6557236,3.605377197,36.79556042
21000,0.072658226,-1.905438066,0.148757463,3.337287903,1.757597327,5.798488773,26.6375599,3.71254921,40.9580843
21100,0.090105511,-1.860968232,0.155521976,3.818324327,1.782426,5.944259712,26.2192631,3.644188404,38.25171531
21200,0.078992151,-1.860498667,0.155595021,4.139647484,1.739206433,5.692823994,22.6653881,3.774255514,43.56506267
21300,0.040697489,-1.879477262,0.152669891,4.438899994,1.70387578,5.495204375,96.3428879,3.617299557,37.23687586
21400,0.073281161,-1.878530502,0.152814501,3.02327466,1.71093595,5.534138733,22.9874687,3.601452589,36.65143527
21500,0.045492053,-1.914646387,0.147393944,3.992750406,1.725540042,5.615552845,10.8876553,3.609520674,36.94833826
21600,0.055450495,-1.964036584,0.14029098,2.41668272,1.691841006,5.429467193,20.6819344,3.550391674,34.82695563
21700,0.041430734,-1.932991982,0.144714567,3.741495371,1.624237418,5.074547803,23.9318161,3.527344942,34.03348667
21800,0.052639242,-1.918640852,0.146806358,3.730316162,1.727076054,5.624185028,11.3053331,3.595622301,36.43836857
21900,0.116498478,-1.937608957,0.144047963,3.662343025,1.679453135,5.362622536,50.1703835,3.605871916,36.81376837
22000,0.094858825,-1.940410852,0.143644921,3.040961266,1.689304471,5.41571261,22.26227,3.625608683,37.54757076
22100,0.116463423,-1.960128069,0.140840382,2.992034197,1.637796283,5.143821485,8.68032074,3.549017191,34.77911945
22200,0.116832227,-1.937984228,0.143993916,4.894518852,1.679285765,5.36172507,50.4671822,3.582903624,35.97785548
22300,0.064916454,-1.939760685,0.143738344,3.081065178,1.628316164,5.095287862,30.5652237,3.634259939,37.8738136
22400,0.091010496,-1.971474051,0.139251441,4.444825649,1.706109166,5.507491003,26.6849174,3.633390188,37.84088713
22500,0.037291221,-1.934985638,0.144426343,5.337080956,1.688247085,5.409989135,15.383605,3.718430042,41.19966158
22600,0.063894592,-1.96712923,0.13985778,3.505956411,1.72214222,5.596504573,15.3816748,3.626493931,37.5808244
22700,0.065048657,-1.956296682,0.141381031,3.385070324,1.702202439,5.486016715,14.3757744,3.599330187,36.57372867
22800,0.06082933,-1.952226996,0.14195758,5.141060352,1.713570595,5.548738445,66.526123,3.586160898,36.0952363
22900,0.088828668,-1.937603712,0.144048719,3.000276566,1.71217382,5.540993515,14.7206163,3.501860619,33.17712454
23000,0.047710299,-1.942942142,0.143281774,3.704893589,1.715890646,5.561626748,23.5626926,3.645370722,38.29696774
23100,0.044370357,-1.933742642,0.144605976,2.682558537,1.684962869,5.392250707,14.8801098,3.677996874,39.56705683
23200,0.07036864,-1.955942035,0.141431181,4.939409256,1.702077389,5.485330728,15.9897232,3.567077875,35.41296072
23300,0.056348547,-1.958830595,0.141023238,2.640939236,1.681227922,5.372148504,24.7531948,3.529123783,34.09408071
23400,0.091180466,-1.975039124,0.138755883,4.650648594,1.745620131,5.729453388,14.9105673,3.561911345,35.2304704
23500,0.124565654,-1.949832201,0.142297947,4.262970924,1.720157623,5.585408785,43.6369324,3.592615604,36.32897399
23600,0.081843168,-1.933633566,0.14462175,4.59250021,1.687767863,5.407397174,20.9026337,3.552210093,34.89034323
23700,0.100958288,-1.937052727,0.144128109,5.72337532,1.681129575,5.371620192,15.875536,3.594097853,36.38286248
23800,0.073352382,-1.981673717,0.137838342,2.998804808,1.633226871,5.120370868,24.3322754,3.540348291,34.47892581
23900,0.071039833,-1.969611764,0.139511009,2.727416992,1.63823545,5.146080978,26.2607174,3.467212677,32.04729169
24000,0.088552892,-1.986553073,0.137167418,6.773905277,1.657946587,5.248522386,48.2015266,3.616305828,37.19989089
24100,0.049262635,-1.956889749,0.141297208,4.223581791,1.68475759,5.391143908,15.9564753,3.643294573,38.21754001
24200,0.042101491,-1.960027456,0.140854554,3.964341164,1.644345164,5.177618307,14.8019419,3.531185627,34.16444991
24300,0.060140323,-1.958076954,0.141129559,3.182040691,1.720649242,5.588155354,19.0456219,3.596657753,36.47611829
24400,0.057292804,-1.972380042,0.139125338,4.370867729,1.638657212,5.148251859,29.6077728,3.548149109,34.74894142
24500,0.089097083,-1.944476247,0.143062133,4.229080677,1.677479386,5.352048508,68.993576,3.672277689,39.34141139
24600,0.051989935,-1.959829688,0.140882413,5.129767895,1.690648317,5.422995388,24.5629921,3.512247324,33.52352141
24700,0.05378852,-1.928277612,0.145398415,2.91728878,1.671001911,5.317492785,17.7420368,3.588131905,36.1664504
24800,0.049989779,-1.919084549,0.146741235,4.356197357,1.660168767,5.260198517,33.3581924,3.584383726,36.03114582
24900,0.071434341,-1.944308162,0.143086182,3.32856822,1.665207148,5.286768278,14.3875751,3.491220713,32.82599437
25000,0.121293627,-1.982944727,0.137663259,8.767587662,1.652631402,5.220699527,101.746513,3.654751778,38.65792416
25100,0.051384024,-1.976674318,0.138529176,4.173703194,1.735774994,5.673322891,29.7076302,3.634854078,37.8963226
25200,0.055696312,-1.991010666,0.136557342,3.063748598,1.652443051,5.219716298,14.6532965,3.553706646,34.94259758
25300,0.045397885,-2.009581327,0.134044784,2.415312767,1.679533243,5.363052146,39.141346,3.599413633,36.57678075
25400,0.082427599,-2.031233072,0.131173675,3.278262138,1.652183414,5.218361238,10.895483,3.56977582,35.50863193
25500,0.046021722,-2.036416769,0.13049547,4.113458157,1.624512076,5.075941761,25.0311031,3.630818844,37.74371017
25600,0.056764819,-1.978179574,0.138320811,2.480942965,1.685479045,5.395034777,18.4577007,3.594100475,36.3829579
25700,0.059971243,-1.979828,0.138092987,3.107675076,1.655177116,5.234006869,11.5818996,3.563122749,35.27317462
25800,0.048118275,-1.984888077,0.137395991,3.669593811,1.673205495,5.329223245,19.9720936,3.560346603,35.17538694
25900,0.045058694,-2.008522272,0.13418682,3.089051962,1.675756693,5.342836506,34.888546,3.518821716,33.74464427
26000,0.056885216,-1.986483335,0.137176984,3.099555969,1.684676766,5.390708193,13.5942812,3.610818148,36.99630888
26100,0.062075004,-1.992291212,0.136382586,3.702432394,1.708724737,5.521915092,19.6033344,3.54529047,34.6497486
26200,0.084378332,-1.987595558,0.137024497,4.042803764,1.661564231,5.267544059,12.9245758,3.650526047,38.49491085
26300,0.075814538,-1.988675594,0.136876586,4.799125671,1.677692175,5.353187484,30.9369106,3.628513098,37.65678301
26400,0.043968558,-1.999876738,0.135351966,4.128013134,1.638503671,5.147461449,22.5522766,3.546031952,34.67545028
26500,0.092821486,-1.988490105,0.136901977,5.256874561,1.647297382,5.192926351,28.3485394,3.630086184,37.71606698
26600,0.058659252,-1.934616685,0.144479639,2.368019342,1.673904777,5.332951176,11.3808002,3.607231617,36.86385814
26700,0.114544556,-1.958434701,0.141079079,4.989573002,1.661928177,5.269461509,19.8154831,3.59076643,36.26185745
26800,0.050332762,-1.986813068,0.137131759,2.846168041,1.667226195,5.297453298,12.390625,3.583314896,35.99265521
26900,0.053897545,-2.007734537,0.134292565,3.056891441,1.63424933,5.125608909,18.533617,3.631740093,37.77849756
27000,0.096937008,-2.038204432,0.130262396,3.54770565,1.644909024,5.180538582,26.0131149,3.58362627,36.00386415
27100,0.050369971,-1.975929856,0.138632344,3.239318848,1.629326582,5.100438834,19.0858669,3.581346989,35.92189466
27200,0.059861276,-1.989001393,0.136831999,3.039726257,1.629145384,5.099514728,14.0732937,3.605519295,36.80078935
27300,0.062184285,-2.012717962,0.133624993,4.169393539,1.607217193,4.988908721,15.1168489,3.584788799,36.04574403
27400,0.091856971,-1.997389555,0.13568903,4.613919258,1.659816504,5.258345868,19.6343098,3.619894266,37.33362019
27500,0.033174776,-2.025078535,0.131983477,3.716880083,1.611775756,5.011702892,12.846797,3.547678947,34.73260765
27600,0.050898891,-2.042149782,0.129749478,3.761521578,1.614218116,5.023958234,45.5469475,3.478600025,32.41431108
27700,0.073685683,-2.035396338,0.130628699,4.003146648,1.62554729,5.081199165,23.0061016,3.509346962,33.42643192
27800,0.042177409,-2.014507771,0.133386044,3.785724163,1.651727557,5.215982957,8.69424248,3.563807487,35.29733578
27900,0.054845657,-2.046867132,0.129138845,3.620347738,1.635276556,5.130876776,24.0062447,3.553677797,34.94158955
28000,0.078695752,-2.028051853,0.131591631,2.687527657,1.687666297,5.406847993,21.0740891,3.760260344,42.95960878
28100,0.07125333,-2.030031204,0.131331423,3.935576677,1.677667737,5.353056665,34.4014587,3.577051878,35.76793701
28200,0.056832504,-1.94759047,0.142617299,2.051412582,1.70135963,5.481394995,16.3556938,3.543676615,34.59387401
28300,0.091907911,-2.019077063,0.132777954,2.938875437,1.6322155,5.115194888,17.8820782,3.429184914,30.85148587
28400,0.079483002,-1.96475625,0.140190054,4.576185226,1.656575441,5.24133083,16.1542034,3.630272865,37.72310854
28500,0.057551287,-2.030984879,0.131206235,3.694601774,1.635738015,5.133245012,14.7693005,3.682672977,39.75250975
28600,0.064070433,-1.970546246,0.139380699,3.521571159,1.689208746,5.415194215,17.9161434,3.608311176,36.90367635
28700,0.077186652,-1.97783649,0.138368275,2.825775862,1.683013082,5.381747209,9.6178875,3.627260447,37.60964173
28800,0.046626773,-2.011991978,0.133722038,3.206613779,1.661964893,5.269654989,28.4971523,3.569693565,35.5057113
28900,0.066661537,-1.9529562,0.141854102,4.73045969,1.643529773,5.173398242,34.140789,3.628567219,37.65882109
29000,0.046518851,-1.966651082,0.139924669,3.111337185,1.641795039,5.164431554,20.4432087,3.610169411,36.97231579
29100,0.087750927,-2.002104521,0.135050767,2.719053745,1.645517707,5.183692846,34.2261162,3.635356188,37.91535548
29200,0.072764948,-2.01502037,0.133317688,2.535681486,1.69663012,5.455531894,21.7012539,3.721762896,41.33720309
29300,0.101554766,-1.993780136,0.136179674,4.703763008,1.67399478,5.33343118,51.7275009,3.553718805,34.94302246
29400,0.077825218,-2.041172981,0.129876279,7.103856564,1.648655772,5.199985162,25.1630535,3.514761209,33.60790172
29500,0.106924012,-2.051711321,0.128514785,5.061844349,1.644692659,5.179417817,17.7935467,3.497298956,33.02612635
29600,0.072900034,-2.01687932,0.133070087,3.45223093,1.631750464,5.112816694,18.8030052,3.438596725,31.143225
29700,0.076897971,-1.981945157,0.137800932,3.672057629,1.64417243,5.176724032,20.4344082,3.627508163,37.61895943
29800,0.0744773,-2.013310432,0.133545848,3.364442825,1.614087343,5.023301281,13.9474306,3.577813148,35.79517646
29900,0.048498992,-2.020122528,0.132639212,5.189964771,1.618500948,5.045521146,10.0385351,3.578568459,35.82222313
30000,0.06977544,-2.008204937,0.134229409,2.716790915,1.639032722,5.150185439,10.849576,3.482370377,32.5367551
30100,0.050270956,-2.043572664,0.129564991,2.947774649,1.638640642,5.148166553,29.174799,3.524659395,33.94221077
30200,0.098656394,-1.992457271,0.13635994,4.95891571,1.63491106,5.129001805,24.3512859,3.58449626,36.03520076
30300,0.081513621,-2.010447264,0.13392876,3.644630671,1.691827536,5.429394055,13.0647659,3.465653419,31.99736064
30400,0.051292315,-2.02938509,0.131416306,5.160840988,1.634285808,5.125795885,50.9446526,3.504012108,33.24858161
30500,0.064394638,-2.045154095,0.129360255,4.21013689,1.686767101,5.401988364,17.9595566,3.637160778,37.98383893
30600,0.084855966,-1.977824569,0.138369924,3.778591394,1.710122466,5.529638629,25.7193336,3.55529356,34.9980925
30700,0.064874552,-2.001353264,0.135152263,4.669945717,1.624448299,5.075618043,16.8791199,3.501558781,33.16711194
30800,0.053684112,-2.048166037,0.128971215,3.188683987,1.601778388,4.961848675,20.5501709,3.443698168,31.3025063
30900,0.069759049,-2.007296324,0.134351427,3.633250475,1.659310699,5.255686843,39.7847862,3.59835124,36.53794246
31000,0.072639987,-2.006217003,0.134496513,2.378066301,1.614938021,5.027576308,15.4365501,3.654600143,38.65206274
31100,0.058379259,-1.983719707,0.137556614,3.580920458,1.641712785,5.164006774,37.8523102,3.617861748,37.25781598
31200,0.057960611,-1.99551034,0.135944259,2.050277233,1.639959216,5.154959269,16.6349869,3.5719347,35.58537362
31300,0.062963583,-2.035824537,0.130572776,2.933734894,1.593293309,4.919925112,10.8321505,3.551275015,34.85773329
31400,0.080314077,-2.073040962,0.125802638,4.307153225,1.591275573,4.910008008,29.5129509,3.470426321,32.15044593
31500,0.074355021,-2.081868649,0.12469698,3.123877764,1.623078346,5.068669445,17.7115612,3.658559561,38.80540577
31600,0.077675514,-2.097668409,0.12274228,4.923775673,1.647679925,5.194913246,20.5020905,3.463470459,31.92758785
31700,0.052230477,-2.03709197,0.130407389,3.28083539,1.572712898,4.819705845,13.4822731,3.451391697,31.54426183
31800,0.071362995,-2.046754837,0.129153348,4.571865559,1.611458898,5.010115144,43.7871971,3.575228214,35.70276777
31900,0.069801688,-2.068624973,0.12635941,3.777725458,1.637760282,5.143636304,28.4036961,3.512896776,33.5453004
32000,0.047172014,-2.037918091,0.130299701,6.37796402,1.640501499,5.157755474,11.7522678,3.479649067,32.44833288
32100,0.049490698,-2.054121256,0.128205446,5.60097456,1.679078579,5.360614312,28.6959419,3.688663244,39.99135254
32200,0.073212542,-2.081899405,0.124693144,4.923467636,1.599958301,4.95282589,22.8568649,3.667229414,39.14330559
32300,0.059319723,-2.059026718,0.127578079,3.974627018,1.639194727,5.151019864,14.9149284,3.529327869,34.10103956
32400,0.052526791,-2.051230192,0.128576632,2.742829084,1.653017521,5.222715727,15.3570795,3.501957893,33.180352
32500,0.120558612,-2.041679859,0.129810464,3.81492281,1.61513257,5.028554516,15.2886457,3.565208673,35.34682858
32600,0.094344445,-2.091165066,0.123543116,3.190793991,1.642625332,5.168721324,8.48303413,3.621735096,37.40240832
32700,0.05796719,-2.050894022,0.128619863,3.101693153,1.643245101,5.171925731,10.1358671,3.510697365,33.47160156
32800,0.073731773,-2.066326857,0.126650132,4.843688965,1.595551729,4.931048925,55.0431366,3.435344696,31.04211081
32900,0.111338124,-2.049468517,0.128803342,3.973413944,1.568247676,4.798232764,36.4363937,3.51844573,33.73195913
33000,0.140680417,-2.011268616,0.133818802,3.624539614,1.645387888,5.183019948,15.0930595,3.557496786,35.07528622
33100,0.04829178,-2.021615744,0.132441301,2.79375124,1.606123328,4.983454515,38.5060844,3.554640293,34.97523687
33200,0.046819847,-2.060005188,0.127453309,3.102054834,1.632772326,5.118043957,40.314846,3.587042809,36.1270831
33300,0.087906227,-2.054357052,0.128175219,3.390754938,1.59815526,4.94390379,17.3217621,3.504377604,33.26073604
33400,0.059633501,-2.025596142,0.13191518,4.13359642,1.633080006,5.119618915,30.070261,3.58513236,36.05813007
33500,0.050198074,-2.032260418,0.131038983,4.370083809,1.67287302,5.327451707,34.4024849,3.49693203,33.01401043
33600,0.094381928,-2.021267414,0.132487442,4.481041431,1.633366227,5.12108447,41.7390289,3.498589516,33.06877606
33700,0.054523129,-2.054189682,0.128196674,6.506230831,1.652377248,5.219372833,43.4562416,3.438615561,31.14381159
33800,0.066403747,-2.0093503,0.134075755,2.55265975,1.636902094,5.139223993,13.971406,3.47037816,32.14889759
33900,0.115083396,-1.970838904,0.139339914,3.583494663,1.636238217,5.135813315,11.0965033,3.459161043,31.79029464
34000,0.080485076,-1.983617306,0.137570701,4.521386147,1.62782836,5.092802964,15.0843487,3.508188248,33.38772267
34100,0.079712726,-2.003693581,0.134836333,3.408508778,1.633802056,5.123316874,23.1175575,3.555336714,34.99960283
34200,0.037074853,-2.015729427,0.133223191,4.035839558,1.59875679,4.946878592,26.6779995,3.612361193,37.05343992
34300,0.063293226,-2.044716835,0.129416831,3.051574707,1.625337601,5.080133804,50.9862747,3.613467932,37.09447111
34400,0.065032363,-2.071155787,0.126040022,4.174973488,1.602740049,4.966622588,16.7690144,3.527863979,34.05115591
34500,0.079490207,-2.058911562,0.127592771,3.041419029,1.589523792,4.901414281,8.34737015,3.650041342,38.47625669
34600,0.045595009,-1.980936289,0.137940025,3.427093267,1.60202992,4.963096894,13.9421225,3.562590599,35.25440899
34700,0.069243178,-2.043914557,0.129520701,3.171291113,1.607396841,4.989805051,42.4205093,3.51875186,33.74228706
34800,0.068335146,-2.057888746,0.127723342,3.569851875,1.601320267,4.959576067,25.6901913,3.589108467,36.20178645
34900,0.043522026,-2.040849209,0.129918336,2.741133213,1.643775463,5.174669452,13.5425529,3.508649349,33.40312135
35000,0.046035856,-2.089654207,0.123729913,2.814502001,1.603255987,4.969185718,15.153758,3.442873001,31.27668717
35100,0.072098278,-2.121298552,0.119875862,3.877596855,1.59836936,4.944962393,27.9043274,3.484885931,32.61870611
35200,0.069634631,-2.097404718,0.12277465,5.172267437,1.58718574,4.889967907,30.1888218,3.560570478,35.18326271
35300,0.161243409,-2.120994568,0.119912308,3.135338783,1.611005664,5.007844905,31.7168827,3.433015347,30.96988704
35400,0.059711546,-2.086436987,0.124128621,2.473196268,1.594092846,4.923860345,18.0885544,3.516151905,33.65467259
35500,0.04300249,-2.056410551,0.127912281,3.320394039,1.592704415,4.917028651,10.214324,3.513058662,33.55073136
35600,0.046420448,-2.108208179,0.121455398,4.217938423,1.607845664,4.992045093,20.8094463,3.531332731,34.16947601
35700,0.094770506,-2.138753176,0.117801629,2.258620977,1.551167488,4.71697398,20.9473095,3.389071703,29.63842623
35800,0.066996396,-2.011471033,0.133791718,7.844622612,1.59177649,4.912468133,68.66082,3.467934847,32.07044363
35900,0.064651497,-2.059349775,0.127536871,3.330374718,1.578229666,4.84636852,17.8974285,3.456173182,31.6954514
36000,0.062882297,-2.078021765,0.125177598,2.685633183,1.564671159,4.781102454,13.023242,3.488791227,32.74634089
36100,0.055299398,-2.075844049,0.125450496,3.807768345,1.598881364,4.947494881,14.3858604,3.648683548,38.42404932
36200,0.073617801,-2.066372156,0.126644395,2.638312101,1.614202738,5.023880976,29.3860703,3.508533239,33.39924314
36300,0.041803379,-2.089925766,0.123696318,3.632474899,1.592914224,4.918060393,16.8170643,3.511116982,33.48564975
36400,0.057517413,-2.099362612,0.122534505,3.325357437,1.552356005,4.722583515,18.7151527,3.520194769,33.79100926
36500,0.046459939,-2.066057682,0.126684228,2.302063704,1.60193193,4.962610583,15.1488256,3.565850973,35.36953913
36600,0.079020567,-2.093833923,0.123213837,3.857812405,1.591793299,4.912550705,28.8948975,3.521242857,33.82644378
36700,0.066598654,-2.134305,0.118326799,3.468230963,1.580786943,4.858777891,22.4955521,3.531199217,34.1649142
36800,0.056314971,-2.132825851,0.118501951,2.852261066,1.598635912,4.946280658,25.101408,3.577221394,35.77400075
36900,0.070641212,-2.101825476,0.122233091,4.51367712,1.620049596,5.053340935,8.61875534,3.511427641,33.496054
37000,0.058283664,-2.101517916,0.122270691,3.840436935,1.573407888,4.823056658,15.8632202,3.671576738,39.31384466
37100,0.074493498,-2.125812531,0.119335965,3.251414776,1.578620553,4.848263274,16.8677044,3.503390074,33.22790629
37200,0.074602343,-2.141219139,0.117511493,2.628672838,1.585909247,4.883729879,22.7836723,3.57593441,35.72798982
37300,0.061987869,-2.0861063,0.124169675,3.692846537,1.595567346,4.931125931,21.6932068,3.440159798,31.19194217
37400,0.055791188,-2.124370098,0.119508223,2.51376009,1.583650351,4.872710488,13.7736254,3.54649806,34.69161657
37500,0.039664492,-2.111020803,0.121114269,2.501229525,1.563451767,4.77527597,13.7488775,3.410814524,30.28990606
37600,0.0498407,-2.117899418,0.12028403,3.423463106,1.60050416,4.955530174,16.3706856,3.529186487,34.09621862
37700,0.047116879,-2.090239048,0.123657572,2.65997529,1.623758674,5.072118973,18.3244648,3.588023424,36.16252726
37800,0.052663159,-2.055357218,0.128047087,3.156261206,1.589555144,4.901567953,14.3344355,3.575971127,35.72930165
37900,0.086036526,-2.089235067,0.123781784,4.127563953,1.573251367,4.822301803,26.9593601,3.464112282,31.94808628
38000,0.041850749,-2.089771271,0.12371543,5.072298527,1.543934584,4.682979645,17.438921,3.479584694,32.44624415
38100,0.059915192,-2.08458519,0.124358695,4.865806103,1.564572096,4.780628847,42.473114,3.456054211,31.69168079
38200,0.06253776,-2.037668228,0.130332262,3.563248634,1.666902661,5.295739669,25.2034607,3.63889432,38.0497426
38300,0.046702109,-2.067400694,0.126514204,3.302051783,1.633659005,5.12258403,23.8705311,3.494968176,32.94923936
38400,0.064589143,-2.109014034,0.121357562,2.59178257,1.622764111,5.067076938,15.8123455,3.516707182,33.67336544
38500,0.056679133,-2.105674505,0.121763516,2.421037197,1.661914468,5.26938927,16.04632,3.514865875,33.6114195
38600,0.047332458,-2.123602867,0.119599949,5.410600185,1.605917335,4.98242806,47.1179314,3.51068759,33.47127438
38700,0.084693633,-2.104556799,0.121899688,2.693742514,1.61697948,5.037850383,16.5273113,3.449759007,31.49280183
38800,0.047589857,-2.092039824,0.123435093,2.225899935,1.614413142,5.024938134,20.9116669,3.517551661,33.70181389
38900,0.045682769,-2.127817631,0.119096924,4.122403145,1.587059617,4.889351206,20.9736729,3.439269066,31.16417088
39000,0.06892506,-2.119909286,0.120042517,2.664294958,1.602814913,4.96699442,46.6005783,3.550384521,34.82670653
39100,0.058531418,-2.117511988,0.12033064,3.499697447,1.617573142,5.040842053,28.9102497,3.529714346,34.11422136
39200,0.041525524,-2.104834318,0.121865864,2.737593889,1.554316878,4.731852989,34.0889511,3.562644482,35.25630864
39300,0.038625475,-2.133046865,0.118475764,1.942456961,1.597499132,4.940661021,14.5930691,3.456723928,31.71291238
39400,0.086014815,-2.118149757,0.120253922,4.546837807,1.578209877,4.846272618,22.1437416,3.492704868,32.87474942
39500,0.054477241,-2.119155169,0.120133078,3.124392033,1.584749222,4.878067912,24.1125088,3.392718315,29.74670338
39600,0.072995029,-2.11175561,0.121025307,2.375738382,1.564839125,4.781905583,22.6450272,3.490745783,32.81040802
39700,0.037445016,-2.111467361,0.121060197,3.385059118,1.551806211,4.719987784,37.3278999,3.493748903,32.90908973
39800,0.048964821,-2.113841057,0.120773178,3.786999464,1.575926423,4.835219002,29.2206955,3.536896229,34.3601076
39900,0.052906174,-2.094064236,0.123185462,4.695504189,1.6421628,5.166331178,19.6780148,3.496836185,33.01084637
40000,0.094207846,-2.05305624,0.128342059,6.328622341,1.625267029,5.079775302,69.3936615,3.484374046,32.60201337
40100,0.055472177,-2.095540524,0.123003739,2.320420742,1.578248262,4.846458647,7.20486259,3.52410531,33.92340911
40200,0.045943495,-2.110158205,0.121218787,3.37806797,1.570260286,4.807899461,20.2908955,3.47589922,32.32688444
40300,0.064098321,-2.064411879,0.126892897,2.962355614,1.592456698,4.915810771,18.5808697,3.514024019,33.58313543
40400,0.046757273,-2.093379736,0.123269812,3.985307217,1.573686242,4.82439936,24.861805,3.477230787,32.36995855
40500,0.052873578,-2.133369207,0.11843758,2.828393698,1.576858878,4.839729729,19.2985573,3.467503548,32.05661466
40600,0.054837849,-2.102662086,0.122130872,4.540289402,1.585728049,4.882845037,28.4261436,3.550418377,34.82788562
40700,0.059328675,-2.135015726,0.118242731,2.341558456,1.585283041,4.880672613,31.7259617,3.388737679,29.62852793
40800,0.04511923,-2.083654881,0.124474441,2.701887369,1.550358415,4.713159145,14.5625229,3.463740826,31.93622117
40900,0.031998273,-2.101029873,0.122330379,2.868031502,1.54293859,4.678317749,11.9363766,3.44797039,31.43652364
41000,0.048139028,-2.110182285,0.121215869,2.33182025,1.598174334,4.943998089,17.8213692,3.577020884,35.76682843
41100,0.042378329,-2.103997231,0.121967919,3.395329714,1.549390674,4.708600234,17.713747,3.549893618,34.80961416
41200,0.066813387,-2.106673717,0.12164191,4.109375477,1.605371833,4.979710879,25.2075596,3.564982414,35.33883194
41300,0.053992178,-2.089083195,0.123800585,3.923725128,1.587942839,4.893671495,18.631403,3.459011555,31.78554271
41400,0.062133629,-2.091911793,0.123450898,3.023009777,1.561315417,4.7650852,12.0657711,3.536885738,34.35974715
41500,0.059788883,-2.168339252,0.114367395,2.386200666,1.577661157,4.843614099,20.6465454,3.449068546,31.47106481
41600,0.057622954,-2.120378256,0.119986234,3.818715334,1.593819737,4.922515781,16.2764549,3.472084999,32.20381742
41700,0.055368416,-2.124798775,0.119457004,4.227469444,1.558585048,4.752092502,15.059371,3.464083672,31.94717225
41800,0.051276907,-2.130293369,0.118802436,2.811971188,1.580831289,4.858993362,13.1186104,3.430975676,30.90678304
41900,0.067577004,-2.114236593,0.120725417,3.284053087,1.563182116,4.773988483,14.1049309,3.609708071,36.95526292
42000,0.055824917,-2.132894278,0.118493843,2.73010397,1.578439951,4.847387747,23.0930328,3.504311562,33.25853951
42100,0.059482425,-2.139078856,0.11776327,4.319506168,1.583297968,4.870993731,17.4567757,3.46696949,32.03949915
42200,0.064279534,-2.150006533,0.116483397,3.059839487,1.605722427,4.981457044,10.7028255,3.596153259,36.45772096
42300,0.050776534,-2.114714146,0.120667778,3.084034443,1.561287165,4.764950576,15.8502836,3.580549479,35.893258
42400,0.04508831,-2.157860518,0.115572121,2.561869621,1.61197567,5.012704901,12.0893326,3.599561453,36.58218791
42500,0.062798426,-2.083087206,0.124545122,4.063189983,1.579037786,4.850286549,16.9162998,3.433768749,30.99322863
42600,0.114975296,-2.103684902,0.122006019,3.84535861,1.633963108,5.12414206,45.8636665,3.472929955,32.23103971
42700,0.053850926,-2.0862813,0.124147947,3.007895947,1.582521439,4.86721273,20.4422836,3.52412653,33.92412895
42800,0.080148667,-2.128939152,0.118963429,2.983374119,1.570465565,4.808886521,18.8797436,3.483255386,32.5655632
42900,0.044460468,-2.115934849,0.120520568,1.955598712,1.568772316,4.800750769,15.8657637,3.436855555,31.0890465
43000,0.065120935,-2.130720139,0.118751745,3.482046843,1.558553815,4.751944083,9.48971558,3.397894859,29.90108775
43100,0.044030592,-2.133226156,0.118454524,3.369800091,1.524827361,4.594350337,31.2825909,3.481335878,32.50311329
43200,0.068002239,-2.114886761,0.120646951,2.458348989,1.531450748,4.624881497,20.2988224,3.453794479,31.62014696
43300,0.081755772,-2.137937546,0.117897751,6.090467453,1.546126723,4.693256651,22.5690384,3.43576932,31.05529482
43400,0.072592974,-2.137253284,0.117978452,5.589636803,1.537427187,4.652604577,39.1253014,3.451437712,31.54571336
43500,0.050711744,-2.156227589,0.115760996,1.865024447,1.503356576,4.496757475,21.3090611,3.608601809,36.91440331
43600,0.065830372,-2.184892416,0.112489835,2.874334574,1.498972297,4.47708559,17.8260593,3.497470379,33.03178828
43700,0.058679897,-2.181486845,0.11287358,2.787151814,1.546314836,4.694139593,9.20264816,3.459908962,31.8140801
43800,0.087884076,-2.175136566,0.11359264,2.722549915,1.536959767,4.650430367,90.3088913,3.454808712,31.65223341
43900,0.043819524,-2.185814857,0.112386118,2.299515963,1.503001928,4.495162993,34.4516945,3.486978531,32.68703548
44000,0.047658738,-2.197171688,0.111116988,2.006342649,1.537915707,4.654878022,11.5638819,3.458994627,31.78500466
44100,0.039765239,-2.194816828,0.111378961,3.26466608,1.51859808,4.565819791,11.7745228,3.487506151,32.70428638
44200,0.057891849,-2.202736378,0.110500374,3.361212015,1.52464354,4.593505878,12.0207024,3.385879278,29.54395866
44300,0.042460959,-2.172488213,0.113893872,3.519709826,1.545761108,4.69154104,45.5601997,3.442273855,31.25795348
44400,0.096007243,-2.175587416,0.113541438,3.917491674,1.531124234,4.623371654,15.1173019,3.435135365,31.0356134
44500,0.071128093,-2.162467003,0.115040964,2.578996897,1.524379611,4.592293677,14.4268389,3.451762438,31.55595874
44600,0.039100662,-2.131165504,0.118698869,3.321374655,1.518491149,4.56533159,14.928689,3.480603218,32.47930827
44700,0.056226529,-2.099669933,0.122496854,4.409167767,1.58806169,4.89425315,23.3450928,3.386259794,29.55520275
44800,0.056553319,-2.062709332,0.127109122,3.437308311,1.570717573,4.810098553,28.3156567,3.425136805,30.72684814
44900,0.047006447,-2.101345539,0.122291769,3.324172258,1.556627154,4.742797514,22.0935535,3.409151077,30.23956231
45000,0.075038284,-2.153184414,0.116113814,2.158984661,1.520404339,4.574074297,16.5235634,3.389214039,29.64264514
45100,0.056129608,-2.167357206,0.114479764,3.561701298,1.565059543,4.782959718,35.2669296,3.448784351,31.46212217
45200,0.049802225,-2.178984165,0.113156421,3.78268981,1.550369978,4.713213645,31.6820087,3.461855412,31.8760649
45300,0.054112766,-2.187515974,0.112195098,2.51197648,1.615346432,5.029630045,38.995697,3.506355286,33.32658029
45400,0.039817687,-2.162940741,0.114986478,3.781798601,1.600688338,4.95644296,14.223176,3.540750504,34.49279644
45500,0.082460627,-2.172271729,0.113918531,2.959974527,1.514650822,4.547832845,144.904984,3.394533873,29.80075929
45600,0.048061315,-2.143340588,0.117262462,3.630728245,1.542602181,4.676744188,24.4432487,3.557678223,35.08165073
45700,0.053433366,-2.159597158,0.115371588,2.047636747,1.509237885,4.523282221,15.2992344,3.417132854,30.48189359
45800,0.041242816,-2.138518095,0.117829326,3.869795561,1.573429823,4.82316245,39.7556267,3.439882755,31.18330188
45900,0.05210539,-2.142235518,0.117392117,2.683567762,1.514764667,4.548350622,14.695714,3.380421638,29.38315757
46000,0.04365164,-2.144219398,0.117159456,3.350585461,1.542371988,4.675667757,28.1789608,3.520254374,33.79302342
46100,0.060968742,-2.187262297,0.112223563,4.47812891,1.545131922,4.688590113,24.3997154,3.464064837,31.94657053
46200,0.06607122,-2.183095694,0.11269213,4.751157761,1.52501297,4.595203169,13.7086248,3.515680075,33.63879704
46300,0.059801713,-2.190896988,0.111816406,2.747397423,1.525745988,4.59857277,16.8226738,3.362884045,28.87234004
46400,0.04303322,-2.177231312,0.113354941,2.084444523,1.500565886,4.484225915,16.6866341,3.430565357,30.89410402
46500,0.069441512,-2.190752506,0.111832562,3.404329538,1.524930239,4.594823017,20.1508732,3.393722534,29.77659059
46600,0.030303912,-2.207401752,0.109986049,2.908233166,1.523882151,4.590009761,13.5750055,3.434228897,31.00749338
46700,0.076714538,-2.222670078,0.108319501,3.324950933,1.51977551,4.571198891,32.9256783,3.416566133,30.46462375
46800,0.069367707,-2.201795101,0.110604434,2.721386909,1.50506413,4.50444249,11.5373316,3.371916294,29.13430349
46900,0.059109304,-2.186159134,0.112347432,3.280829668,1.517686963,4.561661691,22.2055569,3.455161333,31.66339662
47000,0.047739197,-2.167301416,0.114486151,3.066028595,1.553293824,4.727014523,18.9194107,3.457711697,31.74425286
47100,0.05589008,-2.191196203,0.111782953,3.292938948,1.493901253,4.45443956,19.1014156,3.414570808,30.40389753
47200,0.054643765,-2.179062843,0.113147518,3.189373016,1.506440759,4.510647706,46.5202522,3.394144773,29.78916609
47300,0.046572682,-2.179712296,0.113074058,3.196288586,1.537111998,4.651138357,12.7791166,3.45554018,31.67539448
47400,0.053860649,-2.184298515,0.112556663,4.002473354,1.543500304,4.680946365,20.5474834,3.44700551,31.4062058
47500,0.049545426,-2.19819355,0.1110035,5.680967331,1.590051889,4.904003388,29.8045139,3.424182177,30.69752942
47600,0.048032302,-2.176114559,0.113481601,2.376366377,1.525653124,4.598145747,17.3799343,3.475814581,32.32414845
47700,0.070207596,-2.137464285,0.117953561,3.098083973,1.52469337,4.593734776,10.4244699,3.51034379,33.45976894
47800,0.044025544,-2.13147831,0.118661745,3.511303902,1.523190737,4.586837261,17.842083,3.376241207,29.26057969
47900,0.039470349,-2.174457073,0.113669851,3.524184465,1.541867256,4.673308393,28.8071003,3.46497941,31.97580139
48000,0.045793481,-2.197668314,0.111061818,2.755293131,1.516095042,4.554405664,26.771122,3.413049459,30.35767776
48100,0.03926231,-2.209495544,0.109756002,3.615680456,1.537895918,4.654785908,12.830864,3.408844471,30.23029209
48200,0.051714268,-2.199178219,0.110894252,2.232553005,1.546491623,4.694969531,20.3973083,3.481112719,32.49586071
48300,0.05423265,-2.186162233,0.112347084,2.346108198,1.544056654,4.683551333,24.4501762,3.447278023,31.41476555
48400,0.044411298,-2.159184933,0.115419157,3.012588501,1.591684222,4.91201489,25.3266087,3.486378193,32.6674181
48500,0.040916756,-2.191711426,0.111725375,4.089737415,1.485186458,4.415788694,26.4557381,3.435195923,31.03749292
48600,0.044081382,-2.189030409,0.112025315,4.855879784,1.544628263,4.686229256,28.1975632,3.521709204,33.84222231
48700,0.040275339,-2.214339495,0.109225635,3.622973919,1.506566286,4.511213951,15.6244011,3.398044825,29.90557221
48800,0.034371577,-2.204571962,0.110297727,3.029706478,1.526154518,4.600451809,90.9706039,3.408001184,30.20481004
48900,0.077197462,-2.186307192,0.1123308,2.241746426,1.521458507,4.578898681,15.2759819,3.541096449,34.50473113
49000,0.059872892,-2.139223337,0.117746257,6.033823013,1.547622323,4.700281136,9.62084103,3.428972244,30.8449254
49100,0.07006789,-2.155751228,0.115816154,2.140278339,1.549726963,4.710183953,22.4554405,3.482074738,32.52713739
49200,0.056242064,-2.153596401,0.116065986,2.7594347,1.593096972,4.91895924,7.56616592,3.443242311,31.28824011
49300,0.040589496,-2.187902927,0.112151692,2.768253326,1.556116462,4.74037602,15.8164797,3.421917677,30.62809353
49400,0.056571681,-2.21160388,0.109524843,4.581384182,1.53634584,4.647576214,18.7113495,3.456372261,31.70176194
49500,0.056716427,-2.223432779,0.108236917,3.22611928,1.515598178,4.552143304,37.3843346,3.392416239,29.73771896
49600,0.051043868,-2.205214977,0.110226826,4.529870033,1.518607974,4.565864967,13.2993355,3.400571108,29.98121767
49700,0.049001195,-2.188520908,0.112082406,2.525122881,1.487637043,4.426623231,27.722374,3.402284384,30.03262779
49800,0.082058251,-2.183794737,0.112613381,3.036231995,1.490107536,4.437572694,16.7907505,3.418610334,30.52696326
49900,0.059867319,-2.167519808,0.114461151,2.860279083,1.52099216,4.576763825,8.91825676,3.385994434,29.54736102
50000,0.053478613,-2.156173706,0.115767234,2.574840784,1.494171262,4.455642461,16.8609943,3.426846743,30.77943409
50100,0.083998471,-2.178456783,0.113216113,4.020464897,1.511170506,4.532032464,10.634881,3.434359312,31.01153748
50200,0.048459668,-2.185207367,0.112454412,3.325684547,1.580811858,4.858898947,36.6420593,3.392834902,29.75017165
50300,0.046789963,-2.200166225,0.110784742,2.161896229,1.557476997,4.74682986,11.539505,3.457001209,31.72170698
50400,0.035032269,-2.214503765,0.109207693,3.050167799,1.525172591,4.595936719,13.3676529,3.396668911,29.86445302
50500,0.04794896,-2.208991528,0.109811334,2.83211112,1.532562375,4.630025497,8.22584152,3.422810316,30.65544557
50600,0.10827443,-2.199467182,0.110862212,2.674978256,1.541894794,4.673437085,8.59605408,3.481236696,32.49988972
50700,0.04245792,-2.202503204,0.110526142,2.940478802,1.522889733,4.585456815,29.8091183,3.444424152,31.32523969
50800,0.049280316,-2.196683407,0.111171257,3.112598181,1.493502021,4.45266156,15.369523,3.450763226,31.52444339
50900,0.035319518,-2.222704649,0.108315756,3.020941734,1.549859047,4.710806133,13.4033003,3.434878826,31.0276526
51000,0.044950265,-2.11123085,0.121088832,3.297796726,1.536196113,4.6468804,14.4027119,3.476243973,32.33803116
51100,0.042819858,-2.130459309,0.118782723,2.009405136,1.565854311,4.786762573,11.9746256,3.484094381,32.592897
51200,0.038735148,-2.170381308,0.114134088,3.199149609,1.530787945,4.621817125,13.2643347,3.456348419,31.70100612
51300,0.051885791,-2.194880247,0.111371898,4.025277615,1.537831903,4.65448794,10.7654934,3.421021461,30.60065645
51400,0.075516127,-2.221065521,0.108493445,4.626199245,1.508029699,4.517820554,34.8288422,3.432208538,30.94491035
51500,0.052170366,-2.210587263,0.109636244,1.905363441,1.499682903,4.480268167,10.614974,3.465780258,32.0014194
51600,0.040071055,-2.213859797,0.109278042,2.224881887,1.528427243,4.610919262,13.2126904,3.436436415,31.07601857
51700,0.086662784,-2.210096359,0.109690078,3.862560034,1.473340511,4.363788104,21.5537586,3.385266066,29.52584748
51800,0.06617932,-2.232636452,0.10724531,3.398332119,1.519937634,4.571940055,14.5049009,3.381071091,29.40224673
51900,0.054076452,-2.246272087,0.105792877,3.370523453,1.463906407,4.322813258,49.8258743,3.365716934,28.95424815
52000,0.037687227,-2.220520496,0.108552593,4.011404037,1.514055729,4.545127268,16.7479668,3.360847235,28.81359242
52100,0.039609928,-2.233638287,0.107137922,2.559939861,1.52219069,4.582252503,21.3245468,3.443425179,31.29396222
52200,0.046461869,-2.145638466,0.116993317,2.169894934,1.52666235,4.602788657,14.1765518,3.460665941,31.83817181
52300,0.057066578,-2.168441057,0.114355752,1.63498652,1.505199194,4.50505092,10.1251764,3.425562143,30.73992024
52400,0.042550139,-2.156527996,0.115726226,4.521775723,1.481391549,4.399062936,26.1398048,3.390422106,29.67847708
52500,0.050830211,-2.165487766,0.114693977,3.451716661,1.492839694,4.44971342,28.1590919,3.456912279,31.71888609
52600,0.048329011,-2.186876535,0.112266863,2.713575363,1.500641108,4.484563236,12.3283072,3.386234283,29.55444878
52700,0.057738971,-2.19769001,0.111059408,2.395471811,1.521577954,4.579445653,11.221509,3.44952035,31.48528675
52800,0.05407612,-2.184187889,0.112569115,3.173405647,1.521930575,4.581060747,22.8747215,3.435889959,31.05904155
52900,0.072536185,-2.175831556,0.113513721,4.537638187,1.575640678,4.833837562,19.6628723,3.427645683,30.80403486
53000,0.082773499,-2.136348009,0.118085303,2.742273808,1.564657569,4.78103748,17.4130878,3.440747738,31.21028656
53100,0.035311777,-2.123735666,0.119584067,2.954349995,1.542933583,4.678294326,31.1135349,3.46736598,32.05220501
53200,0.053934868,-2.155764818,0.11581458,2.009990454,1.496237755,4.464859536,15.9495296,3.362306595,28.85567252
53300,0.060391296,-2.202078581,0.110573084,1.999465346,1.531956434,4.627220826,14.82689,3.434900761,31.02833318
53400,0.035225883,-2.202560425,0.110519818,3.269041777,1.51343596,4.542311211,19.0174656,3.409043789,30.23631813
53500,0.060952313,-2.207485914,0.109976792,1.856722355,1.506017685,4.508739773,21.948597,3.383593798,29.47651362
53600,0.045491714,-2.205950499,0.110145782,3.425510406,1.518638134,4.566002675,27.0826511,3.449835062,31.49519713
53700,0.099726968,-2.134579659,0.118294304,2.899033785,1.567369342,4.794020163,22.948801,3.47513628,32.30223039
53800,0.041841328,-2.161442757,0.115158855,3.381454706,1.544875264,4.687386905,13.5963259,3.444584608,31.3302664
53900,0.049501184,-2.194502831,0.111413939,3.433698416,1.499430299,4.479136574,13.9920368,3.484972715,32.62153703
54000,0.048040915,-2.215065241,0.109146393,4.663249969,1.496018887,4.463882426,46.101387,3.467411518,32.05366464
54100,0.070659593,-2.178719282,0.113186398,4.504935741,1.504047155,4.499863916,15.9566355,3.471003294,32.16900123
54200,0.079848871,-2.20216608,0.11056341,2.619072676,1.507337332,4.514693645,15.2627335,3.446983337,31.40550944
54300,0.066406369,-2.172807693,0.113857491,3.239023447,1.530229568,4.619237132,9.02009773,3.381680012,29.42015583
54400,0.05727287,-2.21675849,0.108961738,3.371611834,1.501579881,4.488775201,7.81379843,3.371772766,29.1301222
54500,0.04744326,-2.215593815,0.109088717,4.466164112,1.502235651,4.491719771,44.0422554,3.374756813,29.21717768
54600,0.05021188,-2.267552376,0.103565359,4.194086552,1.45776999,4.296367894,9.4552145,3.42758131,30.80205197
54700,0.045662045,-2.270544291,0.103255964,3.528275967,1.444019556,4.237695283,18.5256786,3.39400506,29.78500444
54800,0.045531012,-2.258146763,0.10454405,2.091828823,1.524956107,4.59494188,13.1367331,3.432860613,30.96509533
54900,0.056479294,-2.232560635,0.107253441,2.7969203,1.509266019,4.523409478,15.9837437,3.389147282,29.64066635
55000,0.061947457,-2.22850132,0.107689702,3.235878229,1.504732251,4.50294781,20.7226887,3.442471504,31.2641322
55100,0.03220785,-2.222300053,0.108359589,2.923428059,1.446356893,4.247611787,12.8327351,3.364768982,28.92681391
55200,0.045466866,-2.203360319,0.110431449,3.091206551,1.481154084,4.398018437,51.6527138,3.422220707,30.63737617
55300,0.056237426,-2.226176739,0.107940326,2.233313084,1.500442028,4.48367054,17.1276531,3.445700169,31.36523671
55400,0.079384923,-2.225982666,0.107961277,3.02226305,1.46811986,4.341065651,18.3779774,3.34165597,28.26589544
55500,0.039982602,-2.227096796,0.107841061,3.632988691,1.489210367,4.433593226,18.3783493,3.404706717,30.10546499
55600,0.066258028,-2.192203045,0.111670462,3.066810369,1.520200968,4.573144157,14.5953503,3.455873966,31.68596905
55700,0.03527439,-2.218931437,0.108725227,3.701907635,1.499006629,4.477239301,18.2286129,3.374149084,29.19942695
55800,0.064188495,-2.253801584,0.104999301,2.618159533,1.459767342,4.304957827,11.070488,3.292094231,26.89913771
55900,0.049173117,-2.263036013,0.104034156,2.97632575,1.499648929,4.480115954,10.5728989,3.349431992,28.48654845
56000,0.076638721,-2.237689257,0.106704787,2.786462545,1.505615711,4.506927742,17.5895538,3.427510738,30.79987829
56100,0.040289886,-2.2391541,0.106548596,2.858656406,1.473596811,4.364906686,11.0010881,3.384357929,29.49904616
56200,0.040253785,-2.243014812,0.106138035,3.173627138,1.513928533,4.544549181,18.715847,3.426396132,30.76556766
56300,0.034591623,-2.265821695,0.103744753,3.085557938,1.508625388,4.520512571,30.3275871,3.424179554,30.69744892
56400,0.046278991,-2.229212523,0.10761314,2.458622456,1.494596124,4.457535896,20.0081844,3.359804153,28.78355317
56500,0.056712281,-2.242850065,0.106155523,4.439713955,1.435058117,4.199889086,16.1003437,3.306174994,27.28057727
56600,0.041253641,-2.244340658,0.105997406,4.64195919,1.518612862,4.565887283,20.8324661,3.33029294,27.94652716
56700,0.058729887,-2.196371794,0.111205905,3.169737101,1.54940486,4.70866703,38.8906708,3.355541468,28.66111906
56800,0.037383299,-2.181252003,0.112900091,2.12685442,1.551412821,4.71813135,11.8367472,3.412197351,30.33182076
56900,0.027199928,-2.200450659,0.110753235,2.257810831,1.4788239,4.387782175,18.460783,3.352445364,28.57251849
57000,0.047418371,-2.195474625,0.111305721,2.718132973,1.506266117,4.509860028,24.0592613,3.430998802,30.90749781
57100,0.041717403,-2.218448877,0.108777706,2.539266586,1.485510826,4.417221269,21.9760704,3.42451334,30.70769701
57200,0.057306305,-2.249215603,0.105481932,3.779267311,1.473160505,4.363002666,15.8315172,3.412169218,30.33096743
57300,0.054124199,-2.234122515,0.107086055,3.804717779,1.501462817,4.48824976,14.3390169,3.37776804,29.30528982
57400,0.052061759,-2.244061232,0.106027028,3.478755474,1.44027853,4.221871572,16.4558907,3.320366621,27.67049328
57500,0.057270054,-2.262551785,0.104084544,2.88531208,1.49503541,4.45949446,10.140564,3.373095989,29.16869337
57600,0.057273544,-2.260534525,0.104294722,2.91856122,1.474979877,4.370947818,24.3857975,3.302966118,27.19317759
57700,0.048598722,-2.275936127,0.102700723,2.982317448,1.493992209,4.454844739,25.3049507,3.412722588,30.34775631
57800,0.037316587,-2.26722908,0.103598847,2.807677746,1.501127958,4.486747081,12.3020687,3.339951277,28.21775181
57900,0.047868587,-2.257125378,0.104650885,3.118804693,1.460118294,4.306468927,57.4226837,3.382005692,29.42973894
58000,0.035524119,-2.275008678,0.102796016,2.63206768,1.466076851,4.332205869,12.1093864,3.313464403,27.48016312
58100,0.044624552,-2.258377314,0.10451995,3.00677371,1.455076814,4.284812585,24.9945583,3.374950171,29.22282759
58200,0.054651268,-2.273779631,0.102922435,1.798496246,1.444400311,4.239309111,8.04498386,3.361265182,28.82563751
58300,0.06821426,-2.257045269,0.104659268,4.517641544,1.445220709,4.24278846,23.5276108,3.35943532,28.77293879
58400,0.070029244,-2.247075319,0.105707935,3.499025106,1.433458686,4.193177022,45.5032425,3.348392248,28.45694514
58500,0.063179702,-2.256756067,0.10468954,5.135121822,1.466232538,4.332880391,40.8467178,3.405905962,30.14159049
58600,0.037267216,-2.263182163,0.104018952,2.079021454,1.437296748,4.209301621,14.0784178,3.36238265,28.85786724
58700,0.042004161,-2.297179937,0.100541979,3.981152058,1.474020123,4.366754795,17.3232479,3.384145737,29.49278735
58800,0.047535304,-2.285845041,0.101688095,2.333773613,1.493411064,4.452256579,12.4951363,3.394610405,29.8030401
58900,0.049113896,-2.280536175,0.102229379,3.179412127,1.492996573,4.450411543,23.7972069,3.36943841,29.06220143
59000,0.038176671,-2.286562443,0.10161517,2.396682978,1.474055648,4.366909924,8.5871067,3.31272769,27.45992557
59100,0.060687538,-2.261000395,0.104246145,2.408089161,1.495998979,4.463793561,21.9432869,3.347691536,28.437012
59200,0.04917524,-2.251238346,0.105268785,2.287712812,1.495372534,4.460998116,20.924963,3.375004053,29.22440223
59300,0.037982922,-2.263542414,0.103981486,2.427452803,1.472976208,4.36219865,16.7147255,3.390256882,29.67357389
59400,0.038351107,-2.282504082,0.102028399,3.372075558,1.446154237,4.246751071,16.6575336,3.341388702,28.2583419
59500,0.048651036,-2.276392698,0.102653843,2.3285954,1.439338088,4.217903012,12.1708641,3.246516943,25.70066695
59600,0.107680753,-2.267756701,0.1035442,2.667118549,1.449317694,4.260206757,17.475338,3.483379841,32.56961638
59700,0.026040819,-2.262670279,0.104072212,3.23187232,1.473327279,4.363730362,16.2137718,3.438124418,31.1285193
59800,0.044136576,-2.284077168,0.101868026,2.265797138,1.45261538,4.274278774,13.5854692,3.393949032,29.78333568
59900,0.061487693,-2.255950928,0.104773864,3.174327135,1.468214631,4.341477079,13.7950392,3.39428401,29.79331412
60000,0.043592349,-2.233923912,0.107107325,2.578018427,1.459003091,4.301669017,21.6477432,3.36978817,29.072368
60100,0.039424457,-2.248724937,0.105533701,3.482638836,1.446463943,4.248066518,25.4355469,3.40771842,30.1962704
60200,0.059858479,-2.247708797,0.105640992,2.683315754,1.44951129,4.261031596,14.8473005,3.409183741,30.24055005
60300,0.042316332,-2.231518507,0.107365271,3.700889349,1.464178562,4.323989892,12.6864948,3.377938032,29.31027192
60400,0.074129768,-2.253205538,0.105061904,2.507804394,1.479904771,4.392527364,15.8246422,3.291307211,26.87797588
60500,0.034784898,-2.284295797,0.101845757,2.365426302,1.480882287,4.39682323,13.4435062,3.348990679,28.47397974
60600,0.042013112,-2.291472197,0.101117487,2.659436464,1.483566999,4.408643296,31.3481026,3.347543001,28.43278842
60700,0.04839937,-2.297909021,0.100468702,2.686609268,1.467673659,4.339129098,14.9987164,3.345662832,28.3793802
60800,0.051534709,-2.284931183,0.101781066,3.234285116,1.464559436,4.3256371,18.715601,3.375829935,29.24854811
60900,0.05541021,-2.289983034,0.10126818,2.617374659,1.440818071,4.22415006,14.0928726,3.389141798,29.64050381
61000,0.058153849,-2.292874813,0.100975758,2.808440924,1.420633078,4.139740388,14.3633232,3.334206343,28.05610745
61100,0.048244253,-2.309974909,0.099263742,3.786068201,1.456350803,4.290274871,10.9347334,3.37840414,29.32393687
61200,0.04608991,-2.299657583,0.10029318,3.385931969,1.430444479,4.180556949,20.1243248,3.307826042,27.32565603
61300,0.05713122,-2.270867586,0.103222587,3.959057093,1.465571165,4.330015688,30.2338085,3.277248144,26.50274054
61400,0.043106012,-2.270908356,0.103218378,1.565175533,1.465019226,4.327626443,10.2859297,3.379219294,29.34785011
61500,0.065908551,-2.27836895,0.102451174,2.672179937,1.443359971,4.234901084,28.4163074,3.348217964,28.45198598
61600,0.04781222,-2.196298838,0.111214019,3.296717644,1.481551051,4.399764651,15.1176224,3.486359119,32.66679503
61700,0.043331679,-2.227473497,0.107800444,2.059737921,1.483767033,4.409525259,18.8081474,3.522755861,33.87766207
61800,0.052610416,-2.262776613,0.104061146,3.868492126,1.481009722,4.397383574,25.6721401,3.382837772,29.45423705
61900,0.044592533,-2.284373999,0.101837793,4.115203857,1.453819513,4.279428674,18.7970695,3.362252712,28.85411775
62000,0.052253041,-2.301433802,0.100115195,3.309696913,1.440111637,4.22116703,67.4033279,3.396416187,29.85690652
62100,0.063298352,-2.270534754,0.103256948,2.802655935,1.45369041,4.27887622,16.1069374,3.370917559,29.10522056
62200,0.035277244,-2.245136738,0.105913057,3.123560905,1.481364727,4.398944945,18.3562851,3.363684177,28.89545099
62300,0.050323091,-2.246227264,0.105797619,3.092442513,1.446737647,4.249229392,21.0391903,3.315120935,27.52572262
62400,0.042681124,-2.252429962,0.105143419,3.413964748,1.472484469,4.360054117,7.52610636,3.317060471,27.57916153
62500,0.041528195,-2.256934404,0.104670872,3.040348053,1.459334016,4.303092782,7.23471594,3.324467182,27.78419079
62600,0.052572574,-2.270305157,0.103280658,2.231790066,1.451266289,4.268516269,16.4364471,3.312679768,27.45860966
62700,0.052246332,-2.278943062,0.102392372,2.568540812,1.466579199,4.334382691,10.3308773,3.388494968,29.62133766
62800,0.038661771,-2.275022984,0.102794546,3.724207401,1.445782542,4.24517287,22.8935337,3.324045897,27.77248817
62900,0.043554198,-2.282502651,0.102028545,2.655380011,1.435828924,4.203127639,22.9119263,3.330258608,27.94556771
63000,0.032060575,-2.285972118,0.101675174,3.657869101,1.45737958,4.294690875,9.71737766,3.420634985,30.5888323
63100,0.036178991,-2.28151989,0.102128864,2.89586091,1.462277412,4.315777149,14.7073736,3.379304171,29.35034118
63200,0.045078438,-2.281873703,0.102092736,2.423898458,1.440874219,4.224387243,12.2733889,3.351534367,28.54650086
63300,0.035361975,-2.283508062,0.101926016,2.869538069,1.42194593,4.145178823,17.9917603,3.385494232,29.53258506
63400,0.044232696,-2.301999331,0.100058593,3.287349224,1.446684361,4.249002972,10.4701061,3.330996037,27.96618318
63500,0.044852555,-2.317868233,0.098483305,2.032690525,1.433362722,4.19277465,17.3596191,3.337723732,28.15496546
63600,0.059275296,-2.315341949,0.098732417,3.241541624,1.432289481,4.188277205,15.8741941,3.346042156,28.39014722
63700,0.035054896,-2.290969849,0.101168296,2.335960627,1.453509569,4.278102496,12.6738796,3.37125206,29.11495792
63800,0.042510647,-2.28425312,0.101850103,2.797843456,1.454205632,4.281081361,13.6321955,3.362193584,28.85241172
63900,0.048569672,-2.289309502,0.10133641,2.539620399,1.436389327,4.205483744,17.5890331,3.286764383,26.7561508
64000,0.059836295,-2.308279276,0.0994322,3.593868971,1.490416408,4.438943544,18.078989,3.349256039,28.4815366
64100,0.062063359,-2.307789803,0.099480881,3.885460615,1.463031292,4.319031952,28.336174,3.353435755,28.60083047
64200,0.044826172,-2.317218542,0.09854731,2.457326651,1.445243359,4.24288456,10.6001205,3.324267626,27.77864683
64300,0.044947129,-2.31400013,0.098864987,3.664858341,1.447075129,4.250663671,20.1823139,3.357453108,28.71596121
64400,0.063538671,-2.297602415,0.100499511,3.063260794,1.448263049,4.255716122,26.7611217,3.356554985,28.69018233
64500,0.03192709,-2.29929018,0.100330035,2.657431364,1.420686603,4.139961973,15.8639717,3.34638381,28.39984848
64600,0.043142673,-2.307877541,0.099472153,4.177017689,1.459253669,4.302747055,15.1802683,3.330844402,27.96194287
64700,0.045732334,-2.31398201,0.098866778,2.622159958,1.451341271,4.268836345,38.5639725,3.310253859,27.3920783
64800,0.023437971,-2.32695508,0.097592456,3.148853064,1.458080888,4.297703833,13.4975977,3.366790533,28.98535009
64900,0.040576719,-2.32309556,0.097969844,2.550041914,1.450132132,4.263677844,18.1833458,3.351633072,28.54931869
65000,0.057822015,-2.352030039,0.095175755,3.431246758,1.44573915,4.244988667,26.8081932,3.341413736,28.25904932
65100,0.063679762,-2.329457998,0.097348496,2.444607496,1.42071569,4.140082394,14.2478895,3.294953823,26.97616837
65200,0.039375465,-2.342781782,0.096060048,2.539156199,1.432314157,4.188380558,13.2884779,3.286422014,26.74699189
65300,0.051522121,-2.337481499,0.096570545,1.976946354,1.400270343,4.056296409,12.3452148,3.2875247,26.77650169
65400,0.049397696,-2.335911274,0.096722302,1.961059093,1.435405135,4.201346777,19.0461617,3.394260168,29.7926038
65500,0.05154787,-2.34575367,0.095774992,2.220309258,1.433620095,4.193853895,23.3700523,3.361811638,28.84139374
65600,0.040710445,-2.327915668,0.097498755,3.649087429,1.420733929,4.140157906,15.9471607,3.299518585,27.09958964
65700,0.053084135,-2.30920434,0.099340261,2.473557949,1.429607511,4.177059418,17.1528416,3.252692223,25.8598668
65800,0.0584541,-2.317292452,0.098540027,2.893225908,1.446092486,4.246488841,23.8590717,3.329401731,27.92163207
65900,0.046344753,-2.33651042,0.096664368,3.471005917,1.456722736,4.291870862,23.7175045,3.288312197,26.79759639
66000,0.038705174,-2.341852188,0.096149386,3.089936495,1.455412745,4.286252232,17.1688919,3.300331116,27.12161783
66100,0.052488666,-2.346349716,0.095717923,3.449064255,1.446421146,4.247884721,19.7856808,3.351571798,28.54756942
66200,0.043444451,-2.35327673,0.095057175,2.217209339,1.430431247,4.180501631,8.65729141,3.339178085,28.19594252
66300,0.051682238,-2.366771221,0.093783043,2.452665567,1.44617784,4.24685131,17.5174541,3.336942673,28.13298335
66400,0.04127267,-2.361996889,0.094231865,2.235288382,1.457790136,4.296454451,11.2036648,3.374140263,29.19916937
66500,0.040034011,-2.343759298,0.095966194,2.503508568,1.435133219,4.200204518,8.40231991,3.377192736,29.28843522
66600,0.051661719,-2.322165489,0.098061005,4.321139336,1.422746658,4.148499316,28.2761765,3.404491425,30.09898423
66700,0.052073002,-2.325861692,0.097699221,4.29857111,1.395503759,4.037007741,13.8421354,3.395470858,29.82869524
66800,0.044311743,-2.3360641,0.096707521,2.501251698,1.410079598,4.096281449,74.2556152,3.354467392,28.63035137
66900,0.037945453,-2.33766818,0.096552519,2.787965775,1.394915342,4.034632996,14.4508333,3.356252909,28.68151701
67000,0.048282564,-2.33515501,0.096795477,3.630174398,1.404684663,4.074241779,24.5996056,3.323262453,27.75073852
67100,0.047437787,-2.329968929,0.09729877,2.872607946,1.419862747,4.136552648,9.34192753,3.294757605,26.97087566
67200,0.041641358,-2.327930212,0.097497337,2.430724621,1.444019556,4.237695283,8.52735996,3.347774267,28.43936472
67300,0.044025782,-2.322733879,0.098005284,2.381319523,1.415633082,4.119093366,9.84000874,3.343104124,28.30685847
67400,0.049457531,-2.332729101,0.097030579,3.838641405,1.420026541,4.137230244,22.7197952,3.360044479,28.79047143
67500,0.043091085,-2.33153367,0.097146642,1.91671288,1.410024524,4.096055853,21.6474495,3.329453468,27.92307669
67600,0.030656336,-2.304102659,0.099848358,3.788483858,1.442331314,4.230547063,29.103838,3.367616177,29.00929154
67700,0.053103939,-2.334559917,0.096853097,2.075891256,1.422536612,4.147628029,16.7196655,3.322059155,27.71736618
67800,0.044725623,-2.335806608,0.096732426,1.762004495,1.418129444,4.129388959,19.398138,3.345852375,28.38475982
67900,0.068287991,-2.34510541,0.095837099,2.769813776,1.404392838,4.073052989,15.4290047,3.318619728,27.62219809
68000,0.040960278,-2.354376316,0.094952709,4.180233002,1.404050469,4.071658741,21.3126888,3.316993475,27.57731391
68100,0.030014196,-2.348968029,0.095467631,4.281324863,1.41293335,4.107987912,22.0165367,3.301049471,27.14110778
68200,0.056854203,-2.346297264,0.095722944,3.136290073,1.440321803,4.222054269,16.3171749,3.31018281,27.3901322
68300,0.057325877,-2.35564065,0.094832732,3.208858013,1.445613027,4.244453308,40.3223114,3.315746069,27.54293525
68400,0.05824602,-2.354738712,0.094918304,1.657518029,1.407886744,4.087308739,17.2687302,3.331592083,27.98285729
68500,0.036079884,-2.360479832,0.094374928,2.060603857,1.429786325,4.177806402,13.6210213,3.305823088,27.27097876
68600,0.035371013,-2.359598875,0.094458105,3.980424643,1.436110973,4.204313295,18.0227737,3.329315901,27.91923564
68700,0.041092381,-2.354001522,0.094988303,3.183059931,1.405440807,4.077323659,14.3712463,3.252711535,25.86036621
68800,0.034408309,-2.36892271,0.093581486,2.940511465,1.408098459,4.088174178,12.8478756,3.300961256,27.13871364
68900,0.036067791,-2.350312233,0.095339389,3.018598318,1.416003227,4.12061831,12.3531942,3.424153805,30.69665849
69000,0.043226715,-2.358325005,0.094578509,3.103858232,1.390303731,4.016069672,14.532383,3.351020336,28.53183086
69100,0.068613276,-2.363187313,0.094119755,2.730320215,1.400270343,4.056296409,30.425396,3.342657328,28.29421389
69200,0.017764425,-2.371286154,0.093360573,3.516566038,1.406529188,4.081763756,16.2528591,3.274551868,26.43137809
69300,0.02698097,-2.370937586,0.093393121,1.932480693,1.397303939,4.044281625,14.8510952,3.256368399,25.95510718
69400,0.044920299,-2.331616402,0.097138605,5.454033852,1.472691059,4.360954952,12.428587,3.319954634,27.65909574
69500,0.030747976,-2.343383789,0.096002237,2.307384491,1.421182871,4.142017015,14.8663187,3.294468641,26.96308319
69600,0.041456547,-2.346736431,0.095680914,4.005712986,1.405923247,4.079291198,18.1712246,3.30339694,27.20489554
69700,0.045420852,-2.350634575,0.095308663,2.275480986,1.430171967,4.17941785,45.7617683,3.334334373,28.05969973
69800,0.04391877,-2.339058161,0.096418406,3.084073305,1.398029566,4.047217329,47.4720802,3.288219929,26.79512395
69900,0.03990392,-2.35431242,0.094958776,2.198469639,1.399762034,4.054235084,18.7274437,3.32156992,27.70380919
70000,0.031598747,-2.342698574,0.096068041,2.28748107,1.415189028,4.11726467,19.21698,3.318550348,27.62028173
70100,0.044851851,-2.334621906,0.096847093,3.316364527,1.417401671,4.126384795,18.7555256,3.28117919,26.60712906
70200,0.037609082,-2.349803448,0.095387909,3.422451735,1.402890086,4.066936796,24.5804958,3.332146406,27.99837314
70300,0.049979344,-2.353418827,0.095043668,2.908713341,1.37830472,3.968168765,22.0139885,3.268410683,26.26955549
70400,0.043806404,-2.371952295,0.093298402,2.074319124,1.414645076,4.115025685,9.62535763,3.271356106,26.34704451
70500,0.047894977,-2.368517876,0.093619379,2.059330702,1.386299849,4.00002195,10.8126993,3.293901205,26.9477877
70600,0.078139029,-2.369913101,0.09348885,2.111257553,1.408507824,4.089848075,28.8683167,3.237605095,25.47264407
70700,0.049133532,-2.366047382,0.093850951,2.797116756,1.396828175,4.042357958,28.6449642,3.239842415,25.52969833
70800,0.063611723,-2.356966496,0.094707082,2.860445976,1.385622978,3.99731537,16.1414356,3.217814922,24.9734915
70900,0.036855407,-2.347027779,0.095653042,2.562628508,1.399255395,4.052181568,21.5251751,3.293702364,26.94242991
71000,0.052575633,-2.329469442,0.097347382,2.541889429,1.402494669,4.065328977,21.8766708,3.293082714,26.92574021
71100,0.03642264,-2.342077732,0.096127703,2.625842333,1.44217205,4.229873345,11.1445637,3.33063221,27.95601018
71200,0.041797642,-2.366902351,0.093770746,3.192034245,1.427040458,4.166350437,25.1374416,3.317550898,27.59269041
71300,0.05136843,-2.377631426,0.09277005,2.143930435,1.379471421,3.972801134,10.803916,3.266393661,26.21662264
71400,0.036841866,-2.386277676,0.091971395,3.989160061,1.400595069,4.057613808,17.5011978,3.29337883,26.93371453
71500,0.04176832,-2.352419615,0.095138685,2.507942438,1.404609203,4.07393435,13.6734123,3.232358217,25.33934224
71600,0.045503478,-2.351626158,0.095214203,2.959688425,1.398620844,4.049611068,8.52206039,3.289931059,26.84101314
71700,0.040985901,-2.367134571,0.093748973,3.651366234,1.373705983,3.949962097,73.3371201,3.257729769,25.99046575
71800,0.048278783,-2.37461257,0.093050533,2.142712593,1.376987696,3.96294603,10.0486631,3.267728806,26.25164899
71900,0.054109003,-2.379154921,0.092628823,2.272473097,1.408471465,4.089699376,16.790081,3.262306929,26.10970094
72000,0.042196438,-2.336799622,0.096636417,4.70715189,1.402064443,4.063580342,17.358654,3.310972452,27.41176915
72100,0.047903016,-2.349768877,0.095391207,1.843590379,1.376785159,3.96214347,13.4372129,3.293697834,26.94230786
72200,0.052801657,-2.339635372,0.096362768,2.836322784,1.425280213,4.159023093,18.2247906,3.350579023,28.51924217
72300,0.035574466,-2.340084553,0.096319494,3.068585634,1.429570079,4.176903067,13.2835302,3.270778656,26.3318348
72400,0.044142194,-2.340255022,0.096303076,2.911501646,1.409571767,4.094201756,24.5748844,3.293471098,26.93619976
72500,0.0339338,-2.353806496,0.09500683,2.706607819,1.389966965,4.014717423,24.0361423,3.229783297,25.27417938
72600,0.025249245,-2.363530397,0.09408747,2.635597706,1.401415586,4.060944518,19.8930206,3.256758451,25.96523302
72700,0.0350358,-2.358214378,0.094588973,2.976770163,1.407181263,4.084426239,49.2136765,3.325963259,27.82578917
72800,0.058012463,-2.363993883,0.094043872,3.173210621,1.368365049,3.928921848,25.8325424,3.263744593,26.14726491
72900,0.047450349,-2.350069046,0.095362578,4.356618404,1.399097681,4.051542533,31.0377502,3.262577295,26.11676108
73000,0.103463307,-2.350706816,0.095301778,4.861086845,1.405430913,4.077283317,35.3582382,3.300593138,27.12872522
73100,0.033864785,-2.351549387,0.095221513,2.980310202,1.400749564,4.058240739,19.8390732,3.327594995,27.8712306
73200,0.059154842,-2.373074293,0.09319378,3.306741953,1.413728833,4.111257049,13.5640268,3.299668074,27.10364101
73300,0.037655536,-2.376357794,0.09288828,2.885777712,1.412654519,4.10684264,33.080925,3.287553072,26.7772614
73400,0.030957542,-2.375583649,0.092960217,2.411770105,1.39413476,4.031484861,6.17864704,3.256418705,25.95641292
73500,0.03817061,-2.381882906,0.092376477,2.411473989,1.388978004,4.01074899,14.6307468,3.224137783,25.13189566
73600,0.330636501,-2.3776052,0.092772483,3.930933952,1.393104315,4.027332777,15.9549561,3.263421535,26.13881921
73700,0.047923572,-2.330160618,0.097280121,2.425361395,1.413402915,4.109917334,14.6304474,3.253931999,25.89194714
73800,0.052184831,-2.340456247,0.096283699,1.962482572,1.393204808,4.027737517,13.1591206,3.277900696,26.52004059
73900,0.040828776,-2.353477478,0.095038094,3.4276402,1.378645062,3.969519531,15.8485584,3.313564301,27.48290845
74000,0.056714505,-2.364710093,0.093976541,2.359513998,1.341848493,3.826109508,17.3845043,3.25992775,26.04765512
74100,0.065256171,-2.387555838,0.091853916,2.616490602,1.360744715,3.899095935,9.75174236,3.230921745,25.30296912
74200,0.041894134,-2.393989325,0.091264871,2.435281754,1.357334614,3.885822269,8.49118519,3.229326725,25.26264254
74300,0.062430479,-2.380647421,0.092490678,4.555046558,1.375795722,3.958225117,16.1423225,3.202819586,24.60179938
74400,0.029491214,-2.399105072,0.090799176,2.230035543,1.373854876,3.95055026,13.1816082,3.21945405,25.01445981
74500,0.035549942,-2.399849653,0.090731593,3.125525475,1.381945133,3.982640865,22.871748,3.256138563,25.94914246
74600,0.034318294,-2.387887955,0.091823414,3.021289825,1.368250847,3.928473181,16.7412319,3.24421978,25.64169609
74700,0.031754527,-2.393509626,0.091308662,2.040535927,1.397411585,4.044716999,12.6835365,3.241328716,25.56767137
74800,0.030148212,-2.39033699,0.091598811,1.985991597,1.382431746,3.984579339,14.0334749,3.243813992,25.6312931
74900,0.030468017,-2.401654005,0.090568029,2.857477427,1.380790234,3.97804397,16.1523228,3.247197866,25.7181731
75000,0.050352104,-2.405397415,0.09022963,2.306638002,1.407368064,4.085189285,15.6076183,3.301598072,27.15600151
75100,0.041180484,-2.411339998,0.089695023,2.522808552,1.396072388,4.039303951,20.4117069,3.224214077,25.13381315
75200,0.038026504,-2.412216425,0.089616446,3.050006151,1.366202474,3.920434438,29.2690029,3.207702398,24.72221911
75300,0.038520753,-2.412026167,0.089633498,2.892983675,1.37057817,3.937626654,10.4607,3.265004873,26.18023857
75400,0.052563202,-2.411651134,0.08966712,2.14568305,1.380416512,3.976557569,14.6971445,3.254839897,25.91546506
75500,0.049773175,-2.427640438,0.088244806,2.172405005,1.377062798,3.963243666,7.46767187,3.239483118,25.52052724
75600,0.044061851,-2.417637587,0.089131935,2.249933481,1.376475096,3.960915145,11.1515846,3.25724268,25.97780916
75700,0.046536785,-2.388426781,0.091773951,3.685714245,1.388087988,4.007180945,22.0656376,3.282977343,26.65501579
75800,0.039963495,-2.389643669,0.09166234,2.930125237,1.394143701,4.031520905,18.386858,3.282153368,26.63306178
75900,0.05636926,-2.38804698,0.091808813,1.752917528,1.370495796,3.937302311,15.3989325,3.221606255,25.06835402
76000,0.050991949,-2.389811277,0.091646978,2.546705246,1.364563584,3.914014542,56.1388168,3.186622143,24.20652301
76100,0.046414848,-2.402597666,0.090482604,2.720042467,1.366249681,3.920619514,18.5189552,3.308059454,27.3320349
76200,0.035318878,-2.414182663,0.089440412,3.697010517,1.367376804,3.925041029,29.3022881,3.288245201,26.79580113
76300,0.039423335,-2.413061857,0.089540714,2.435384512,1.360062003,3.896434885,9.44393826,3.245135546,25.66518863
76400,0.044177175,-2.40382719,0.090371422,2.02033329,1.338187695,3.8121285,12.6569204,3.200612307,24.54755623
76500,0.03507261,-2.412260532,0.089612493,2.043275833,1.355208993,3.877571257,22.7460461,3.247653008,25.72988116
76600,0.035438739,-2.416818857,0.08920494,2.72403574,1.354273438,3.873945274,8.71607208,3.255366564,25.92911747
76700,0.034619465,-2.420189381,0.088904779,2.397622585,1.367218971,3.924421576,11.2813854,3.285576344,26.7243823
76800,0.03721454,-2.426689148,0.088328793,2.904751062,1.382823467,3.986140491,21.5591564,3.249770641,25.78442536
76900,0.031304952,-2.42956996,0.0880747,2.146762371,1.374257445,3.952140952,15.8294201,3.279623032,26.56575636
77000,0.069339201,-2.428899527,0.088133768,2.607275248,1.375441194,3.956822062,12.6677132,3.277968407,26.52183634
77100,0.04717683,-2.409882545,0.089825844,3.960674763,1.391193867,4.019646111,34.772583,3.270947933,26.33629256
77200,0.03455874,-2.412028313,0.089633306,3.363332748,1.391988754,4.022842548,10.4839926,3.225606203,25.16882695
77300,0.037331939,-2.399399042,0.090772487,2.42572403,1.369677305,3.934080983,12.1231651,3.276833057,26.49174188
77400,0.028999357,-2.400742531,0.090650617,2.308684826,1.366453409,3.921418338,13.7313223,3.259323835,26.03192932
77500,0.044196278,-2.40318799,0.090429206,2.652489185,1.377904058,3.966579187,9.34410858,3.193505287,24.37371475
77600,0.067616314,-2.407875538,0.090006307,2.666165829,1.378508449,3.968977277,10.2894354,3.193305731,24.3688513
77700,0.03590408,-2.401253223,0.090604335,2.873050928,1.381029606,3.978996317,17.5781002,3.218659163,24.99458403
77800,0.04118073,-2.415336609,0.089337262,1.747529984,1.35661912,3.883042981,10.2313118,3.25231576,25.85013335
77900,0.044303045,-2.419926643,0.088928141,2.631124496,1.359704733,3.895043054,23.7403793,3.243797541,25.63087144
78000,0.043543968,-2.421914339,0.088751554,1.992048264,1.361939549,3.903757495,8.77174187,3.177303314,23.98199437
78100,0.048740417,-2.430330038,0.088007782,1.735811114,1.350482345,3.859286588,10.9956102,3.243895531,25.63338314
78200,0.051121097,-2.43083334,0.087963499,2.059274912,1.36158061,3.902356535,27.8099518,3.240090609,25.53603543
78300,0.033912681,-2.428024292,0.08821094,4.151145458,1.352255344,3.866135172,15.4001884,3.219582796,25.01768053
78400,0.030002184,-2.440015316,0.087159517,2.620126009,1.3477422,3.848726059,23.0883179,3.210615873,24.7943517
78500,0.041092798,-2.442101002,0.086977919,2.008762598,1.335843563,3.803202835,13.7213058,3.215748072,24.92192833
78600,0.048607629,-2.451045036,0.086203454,2.738893509,1.350579977,3.859663398,15.6625786,3.215337753,24.9117045
78700,0.060342323,-2.444002628,0.086812676,2.211636543,1.318373203,3.737336542,17.8058529,3.169949293,23.80627718
78800,0.046919126,-2.436664581,0.087452055,2.887838364,1.324025869,3.758522279,7.61453676,3.146355391,23.25116854
78900,0.064149648,-2.428617477,0.08815863,2.248542786,1.365861058,3.91909617,14.0720844,3.225910187,25.17647903
79000,0.053435016,-2.434283733,0.087660513,3.011181355,1.351144552,3.861843083,13.1375561,3.212113857,24.83152108
79100,0.060478456,-2.430168152,0.08802203,3.853692055,1.341376066,3.82430238,31.4373951,3.270142317,26.31508416
79200,0.072831422,-2.43585515,0.08752287,3.024360657,1.341031194,3.82298371,12.3488531,3.257740498,25.9907446
79300,0.050340846,-2.441606522,0.087020938,2.556808949,1.330072641,3.781318058,21.8938255,3.238957167,25.50710821
79400,0.04034638,-2.437696934,0.08736182,2.394574881,1.343340278,3.8318215,14.2848091,3.233344078,25.36433562
79500,0.04573793,-2.441823006,0.087002101,2.091264486,1.328561664,3.775608885,26.2370319,3.199787378,24.5273146
79600,0.045916516,-2.445317745,0.086698582,2.780217409,1.33262229,3.79097139,12.3015518,3.18802762,24.24056866
79700,0.046919737,-2.455216885,0.085844575,2.186385155,1.337577939,3.809804742,14.8736029,3.209598303,24.76913453
79800,0.041229676,-2.439691305,0.087187762,2.755660772,1.340995789,3.822848359,10.59412,3.204277754,24.63769911
79900,0.045103956,-2.43481946,0.087613563,4.462264538,1.326761842,3.768819573,16.0061607,3.200449228,24.54355338
80000,0.077937581,-2.433339357,0.087743336,2.267407656,1.334479809,3.798019736,25.9699192,3.220953941,25.05200693
80100,0.041511696,-2.416490078,0.089234274,2.004284859,1.330004215,3.781059326,10.7618284,3.200995445,24.55696315
80200,0.046586696,-2.423186064,0.088638758,2.281070471,1.335504889,3.801915009,14.418047,3.198612452,24.49851373
80300,0.032401573,-2.431890965,0.087870515,4.472074986,1.33635962,3.805166011,18.2555943,3.22890234,25.25192372
80400,0.043613505,-2.430016756,0.088035357,4.176419258,1.338585258,3.813644362,36.4818993,3.217095613,24.95553431
80500,0.042199876,-2.432574511,0.087810472,2.926512957,1.332796097,3.791630345,14.3329887,3.19309473,24.36371001
80600,0.027847955,-2.415125608,0.089356114,1.754232049,1.368044734,3.927663556,16.2415409,3.246880054,25.71000085
80700,0.040652655,-2.402617693,0.090480792,2.562780619,1.367087126,3.923904193,30.5872517,3.242431164,25.59587393
80800,0.035793535,-2.418406248,0.089063449,2.864894152,1.358370543,3.88984979,29.3717518,3.211544752,24.81739335
80900,0.04269401,-2.431628227,0.087893605,2.643662214,1.343215704,3.831344186,14.9768648,3.202133656,24.58493005
81000,0.048521508,-2.43757534,0.087372443,2.107937813,1.327510595,3.771642547,9.57478619,3.221922159,25.07627448
81100,0.029869417,-2.44416523,0.086798562,2.623280287,1.330176711,3.781711599,13.5808411,3.190679789,24.30494405
81200,0.055684529,-2.448364496,0.086434835,1.871401191,1.324100494,3.75880277,12.6502972,3.173210859,23.88404969
81300,0.061258987,-2.446602106,0.086587302,2.824180126,1.319455981,3.74138544,11.2905359,3.207821369,24.72516051
81400,0.045951016,-2.45040679,0.08625849,2.458979368,1.326805353,3.768983563,12.955328,3.238809347,25.50333804
81500,0.039690711,-2.448720694,0.086404053,3.003790379,1.320820451,3.746493931,9.90355682,3.241848946,25.58097588
81600,0.03761768,-2.447116375,0.086542784,1.774157405,1.328805327,3.776528976,7.19511461,3.225097418,25.15602468
81700,0.044045802,-2.456041098,0.08577385,4.415259838,1.319155335,3.740260777,17.1518364,3.192701578,24.35413324
81800,0.040278371,-2.456751108,0.085712971,2.695770264,1.331246376,3.785758928,15.51369,3.180500746,24.05879788
81900,0.055118259,-2.459136009,0.085508798,3.346440792,1.32869947,3.776129222,12.3242884,3.242028475,25.58556883
82000,0.037305545,-2.459902048,0.08544332,2.327522278,1.335314989,3.801193092,19.860754,3.236519098,25.44499588
82100,0.047142919,-2.464752436,0.08502989,2.695738792,1.333497167,3.794289475,13.2174845,3.229926825,25.27780719
82200,0.053927146,-2.461916924,0.085271336,2.533666849,1.330708861,3.783724573,12.8496428,3.220866203,25.04980901
82300,0.036084477,-2.472363472,0.084385181,1.526808143,1.328125954,3.773964173,6.76041985,3.164334536,23.67298526
82400,0.036069319,-2.483640909,0.083438878,2.383731365,1.287102222,3.622274786,24.3708038,3.143313885,23.18055741
82500,0.030136023,-2.479118109,0.083817111,3.184727192,1.313180923,3.717981537,18.9682541,3.218146801,24.98178105
82600,0.042979095,-2.481018543,0.083657973,2.535115004,1.328552008,3.775572428,10.0411034,3.202974796,24.60561813
82700,0.049571108,-2.486177206,0.083227521,1.842388749,1.314755678,3.723841058,12.2500229,3.189744473,24.28222187
82800,0.044589169,-2.475235224,0.084143195,2.39998889,1.321713686,3.749841926,14.6696072,3.219394684,25.01297484
82900,0.033029869,-2.465352535,0.084978879,1.847431183,1.317687273,3.734773869,7.86554337,3.169855595,23.80404668
83000,0.048252642,-2.471247435,0.084479411,2.087552071,1.308459878,3.700470146,10.1485071,3.175334692,23.93482932
83100,0.039924026,-2.468750954,0.084690575,2.350898266,1.314838171,3.724148261,25.6846867,3.201928139,24.57987795
83200,0.033421285,-2.467387199,0.084806151,2.970683336,1.292886138,3.643286424,37.1754951,3.191297054,24.31995129
83300,0.034024466,-2.47172308,0.084439238,3.463349819,1.304641604,3.686367679,14.9445972,3.211303473,24.81140614
83400,0.03400765,-2.47098279,0.084501771,1.993232608,1.304370522,3.685368507,17.9361134,3.257493258,25.98431944
83500,0.032377496,-2.476511478,0.084035876,2.103312492,1.325535655,3.764201128,30.6992989,3.216023922,24.928804
83600,0.034564,-2.47116375,0.084486481,2.723878145,1.350226045,3.85829758,15.4342546,3.194144964,24.38931104
83700,0.035544612,-2.463798523,0.08511104,2.449635506,1.338023186,3.811501423,12.8685932,3.212424278,24.8392305
83800,0.042007431,-2.459982634,0.085436435,2.507730246,1.339622021,3.817600259,15.1068363,3.199945927,24.53120368
83900,0.027472273,-2.46000886,0.085434194,3.199660778,1.339474678,3.817037805,13.2161293,3.200437546,24.54326665
84000,0.036921892,-2.465348244,0.084979244,3.244505644,1.322268248,3.751922021,8.40783405,3.198029757,24.48424272
84100,0.085472092,-2.469070673,0.084663503,3.523344994,1.329810977,3.780328751,13.6147232,3.20902276,24.75488295
84200,0.027974095,-2.472196102,0.084399306,3.294804811,1.329746962,3.780086759,14.2956543,3.192121506,24.34001018
84300,0.041327819,-2.482956648,0.083495992,2.085493326,1.3135252,3.719261771,15.567565,3.163997173,23.66500024
84400,0.040186305,-2.489236355,0.082973305,2.793876648,1.314210296,3.721810694,16.9095078,3.164936781,23.6872465
84500,0.042362541,-2.490191698,0.082894074,2.497964859,1.307891846,3.698368756,26.3252468,3.133675814,22.95821475
84600,0.030106904,-2.484903336,0.08333361,2.449658155,1.29171586,3.639025261,11.1229906,3.124391079,22.74604033
84700,0.032603428,-2.493093014,0.082653921,3.120182276,1.304060221,3.684225108,17.0726681,3.130785704,22.89195877
84800,0.03537783,-2.495548487,0.082451216,2.795135736,1.302510619,3.678520448,15.0586681,3.11275959,22.48300274
84900,0.04104574,-2.494343281,0.082550646,1.761482835,1.290914297,3.636109521,7.88069439,3.144310236,23.2036649
85000,0.047273204,-2.490907192,0.082834785,3.287113905,1.305402875,3.689175071,16.069643,3.152416229,23.39251804
85100,0.04577912,-2.487339735,0.083130823,3.453576088,1.309852839,3.705628346,20.7131519,3.170171976,23.81157903
85200,0.040274169,-2.490692377,0.082852581,2.070626974,1.316314101,3.729648903,15.4468126,3.175882578,23.94794647
85300,0.038934756,-2.489833832,0.082923745,3.086868525,1.302145123,3.67717621,15.5773201,3.173820019,23.89860332
85400,0.162531957,-2.490065813,0.08290451,2.698003292,1.29962647,3.66792633,25.6646023,3.167974234,23.75930477
85500,0.044493791,-2.487419844,0.083124163,2.702193499,1.279918671,3.596347225,8.85878754,3.157511473,23.51201278
85600,0.034952145,-2.491022348,0.082825247,1.67180872,1.27456367,3.577140256,9.51546288,3.146827459,23.26214728
85700,0.040519003,-2.48412466,0.083398525,1.913905144,1.275747895,3.581378905,10.0767307,3.139196873,23.08531896
85800,0.056662537,-2.48636198,0.083212144,2.999918222,1.276890755,3.585474257,40.7672272,3.139639378,23.09553659
85900,0.038458731,-2.491401434,0.082793855,2.701481819,1.278279662,3.590457609,15.0763035,3.152262926,23.38893217
86000,0.026860138,-2.493115664,0.082652049,2.674010277,1.280773044,3.59942116,12.6192913,3.159446716,23.55755831
86100,0.035878092,-2.496018171,0.082412499,2.044833422,1.291750789,3.639152368,10.9416819,3.161547184,23.6070922
86200,0.03676739,-2.497784853,0.082267031,2.177153349,1.288841367,3.628579926,13.9450312,3.155889273,23.47390251
86300,0.050133474,-2.502934694,0.081844457,2.517662764,1.298727512,3.664630502,13.254796,3.170962334,23.83040613
86400,0.035899688,-2.504850388,0.081687819,2.24956131,1.291272879,3.637413596,11.4003963,3.147480726,23.27734864
86500,0.038393859,-2.505556583,0.081630151,2.677933693,1.289392233,3.630579338,13.4510365,3.141746283,23.14424799
86600,0.046421092,-2.508592606,0.081382696,2.790642262,1.311271429,3.710888846,91.4209061,3.162933111,23.6398326
86700,0.065657631,-2.510144711,0.08125648,3.192255259,1.290246725,3.633682966,21.7808571,3.163609266,23.6558222
86800,0.038695186,-2.51282382,0.081039076,2.771872044,1.285803795,3.617574577,13.0325041,3.172968149,23.8782535
86900,0.054584902,-2.509202957,0.081333039,1.662303686,1.290328741,3.633980998,8.52850914,3.195461988,24.42145352
87000,0.041440524,-2.510429859,0.081233313,1.844004512,1.283352137,3.608716383,16.7655125,3.162946701,23.64015386
87100,0.051994272,-2.508377314,0.081400219,3.795007706,1.281907678,3.603507503,10.2831669,3.144247532,23.20220998
87200,0.037646998,-2.506892681,0.081521158,2.305696726,1.289077044,3.629435199,19.3227844,3.143974066,23.19586583
87300,0.033935077,-2.50962019,0.081299112,2.448229551,1.274434805,3.576679317,21.0686111,3.14411068,23.19903492
87400,0.034109,-2.51187849,0.081115721,2.7346735,1.28388679,3.610646313,14.7651272,3.156108856,23.47905756
87500,0.043954045,-2.515188932,0.080847636,2.30569315,1.287685871,3.624389539,9.0732851,3.142254829,23.15602091
87600,0.035831306,-2.513388634,0.080993317,1.894307733,1.282101512,3.604206055,15.2268744,3.18565917,24.18322401
87700,0.025669714,-2.508078337,0.08142456,2.433106899,1.27295506,3.571390658,15.5349903,3.173870802,23.899817
87800,0.034219373,-2.505521297,0.081633032,1.936232448,1.280734539,3.599282568,10.7737169,3.163083076,23.64337802
87900,0.037957631,-2.509407759,0.081316384,1.896733165,1.272847295,3.571005807,10.7017078,3.121119499,22.67174644
88000,0.03345177,-2.520158529,0.080446853,3.89897728,1.273819208,3.574478202,14.458251,3.101748466,22.23679761
88100,0.05154543,-2.521475077,0.08034101,3.049069643,1.265078306,3.543370193,11.5477772,3.096106529,22.11169224
88200,0.027155226,-2.522647381,0.080246881,2.539891005,1.268525958,3.555607583,7.86664677,3.104270458,22.2929494
88300,0.043456789,-2.522337675,0.080271738,2.798820257,1.263029933,3.536119477,12.2422962,3.125683784,22.77546328
88400,0.01944199,-2.523686647,0.080163527,2.619044304,1.265099645,3.543445804,13.2576933,3.126057148,22.78396839
88500,0.031788282,-2.527724981,0.079840452,2.060374737,1.255182266,3.508477793,19.2789955,3.098380804,22.16203753
88600,0.042184845,-2.52295208,0.080222434,1.70494163,1.261177897,3.529576519,8.56374454,3.082154274,21.80532648
88700,0.045273323,-2.527358055,0.079869753,3.039921999,1.257892132,3.51799819,18.73423,3.099124193,22.17851868
88800,0.039638303,-2.522792339,0.08023525,2.590405226,1.253349662,3.502054029,15.8221302,3.116002083,22.55602203
88900,0.029071333,-2.522599936,0.080250689,2.547118425,1.274369955,3.576447378,13.1375952,3.108097792,22.37843544
89000,0.030812774,-2.515860558,0.080793355,1.991427422,1.26539886,3.544506216,8.20879555,3.11151123,22.45495338
89100,0.046657808,-2.518693686,0.080564781,3.30911088,1.26382947,3.538947865,19.1434917,3.082765341,21.81865507
89200,0.041153084,-2.517572641,0.080655148,2.676600695,1.254817367,3.507197784,11.1758595,3.086482048,21.89989951
89300,0.032615956,-2.522840977,0.080231347,2.285501957,1.25045085,3.491916932,13.5743914,3.09641695,22.11855724
89400,0.037028279,-2.52317524,0.080204533,2.168316603,1.249784231,3.489589932,11.3330173,3.103202581,22.26915599
89500,0.043187376,-2.519565582,0.080494567,3.275936365,1.254651189,3.506615015,16.2561569,3.143068314,23.17486564
89600,0.04053174,-2.523648977,0.080166546,2.212692022,1.25731957,3.515984494,14.6183348,3.135524273,23.00069132
89700,0.035042126,-2.528169394,0.079804978,2.469001293,1.254013181,3.504378479,13.1251211,3.158927679,23.54533423
89800,0.046516098,-2.529609919,0.0796901,3.268246889,1.263302803,3.53708451,14.7551928,3.142973661,23.17267219
89900,0.029672876,-2.528992176,0.079739343,3.823244095,1.277851939,3.588922217,11.6208992,3.142745018,23.16737451
90000,0.038682841,-2.537523508,0.079061954,3.823075771,1.273560882,3.573554939,7.40914917,3.125600815,22.77357368
90100,0.035111193,-2.538780689,0.078962621,2.165126085,1.274351954,3.576383,14.2595558,3.138207912,23.06249978
90200,0.05333722,-2.530688286,0.079604211,2.054170132,1.279188275,3.593721429,19.9388046,3.12731123,22.81255928
90300,0.040184531,-2.528359652,0.079789796,2.022210598,1.280343413,3.597875072,10.5042572,3.131803274,22.91526481
90400,0.032708794,-2.527332067,0.079871829,1.829925179,1.270946026,3.564222815,6.23712254,3.122180939,22.69582391
90500,0.030687476,-2.531677485,0.079525506,2.056878567,1.273902893,3.574777345,11.2863665,3.11851573,22.61279123
90600,0.038951796,-2.528216362,0.07980123,2.19778347,1.269626856,3.559524099,7.09444189,3.11405015,22.51203713
90700,0.033172335,-2.531125069,0.079569449,3.335810184,1.264751196,3.54221131,22.7582512,3.114836454,22.52974541
90800,0.046493571,-2.535796404,0.07919862,1.731280208,1.274792075,3.577957387,13.1518021,3.109404564,22.40769808
90900,0.038103115,-2.533108234,0.079411806,1.913436294,1.274316311,3.576255527,14.5135984,3.134943962,22.98734764
91000,0.037728406,-2.532244444,0.079480431,2.556524038,1.270288944,3.561881599,18.3162193,3.096832752,22.12775609
91100,0.02743962,-2.535773039,0.079200471,2.88227725,1.25782156,3.517749927,15.4666595,3.098713875,22.16942029
91200,0.049938098,-2.535505056,0.079221698,2.57252121,1.265276313,3.544071873,10.0955238,3.110887289,22.44094718
91300,0.041438915,-2.533830166,0.079354497,1.748088121,1.266025901,3.546729463,5.84352827,3.092547655,22.03313937
91400,0.039118085,-2.538299561,0.079000621,1.976522803,1.259016037,3.521954309,19.7561874,3.074988365,21.64963002
91500,0.035462737,-2.539634228,0.078895252,2.883237839,1.264031768,3.53966386,13.3591423,3.102529049,22.25416204
91600,0.038888596,-2.540682554,0.078812588,2.173678398,1.26689899,3.549827425,15.6256285,3.08424449,21.85095198
91700,0.046786349,-2.544000626,0.078551515,2.075541019,1.253167272,3.501415347,17.0060921,3.081792831,21.79744653
91800,0.031663213,-2.545069218,0.07846762,2.27708602,1.254437923,3.505867255,19.5635395,3.079470634,21.7468873
91900,0.049417775,-2.54878521,0.078176576,2.376204014,1.245883346,3.476003956,10.8674431,3.091806173,22.01680826
92000,0.033733454,-2.552843571,0.077859951,3.385802984,1.256691337,3.51377633,21.9745522,3.081807613,21.79776874
92100,0.030807862,-2.554223537,0.077752581,2.497591019,1.25086534,3.493364599,14.8018694,3.070946455,21.56230077
92200,0.0273457,-2.554804325,0.077707436,2.739512205,1.24504292,3.473083861,12.3827114,3.089159966,21.95862422
92300,0.027643742,-2.551955462,0.077929129,1.845510721,1.239234805,3.452970258,10.8233976,3.097052336,22.13261552
92400,0.034701116,-2.555108547,0.077683799,2.165657759,1.239031911,3.452269742,7.51670361,3.086172581,21.89312325
92500,0.036391161,-2.558795929,0.077397877,1.896767855,1.232050538,3.428252095,9.22656918,3.073191166,21.61075626
92600,0.038263209,-2.558258533,0.077439481,3.404824018,1.234237552,3.435757934,11.2656536,3.068768263,21.51538505
92700,0.029995568,-2.561888933,0.077158855,2.450036049,1.22787416,3.413964274,4.87523556,3.07662034,21.68499052
92800,0.044133756,-2.559221506,0.077364945,1.358266473,1.230110884,3.421608916,7.49826574,3.064969778,21.43381421
92900,0.038865376,-2.559994459,0.077305169,2.27765274,1.22302258,3.397441268,12.4902525,3.042854548,20.9650035
93000,0.032718685,-2.558954954,0.07738557,3.821055412,1.230356574,3.422449676,16.7231159,3.055076838,21.22281617
93100,0.027993783,-2.557274818,0.077515697,2.157602072,1.224271536,3.401687173,10.0368528,3.03673768,20.83715477
93200,0.022473978,-2.555402756,0.077660947,2.04334712,1.23077023,3.423865686,14.9518509,3.049231291,21.0991191
93300,0.026452813,-2.55618453,0.077600258,2.782785654,1.221348524,3.391758519,18.6800632,3.051367044,21.14422978
93400,0.050171331,-2.555532217,0.077650894,2.528073311,1.221144199,3.39106557,15.4869633,3.050354481,21.12283073
93500,0.034951273,-2.557947397,0.077463579,2.350050926,1.231183529,3.425281057,12.4197283,3.066010237,21.45612681
93600,0.050050229,-2.558508873,0.077420098,3.680773497,1.225757003,3.406744022,23.4332504,3.064913511,21.43260823
93700,0.036603425,-2.560789108,0.077243763,2.328305244,1.228459716,3.415963927,11.4226837,3.064638138,21.42670707
93800,0.042759415,-2.560535431,0.07726336,2.894045115,1.228403449,3.415771727,15.7030325,3.060991764,21.34871956
93900,0.028595334,-2.561249495,0.077208209,2.028859377,1.220718265,3.389621505,13.8263512,3.045637369,21.02342662
94000,0.040877584,-2.56875968,0.076630533,1.890865922,1.221859336,3.393491512,12.6173849,3.053635597,21.19225103
94100,0.035329461,-2.564091206,0.076989117,1.692065716,1.226441264,3.409075923,10.6767101,3.065332651,21.44159337
94200,0.029371943,-2.563438177,0.077039409,1.794709206,1.227421522,3.412419335,10.5561085,3.058943272,21.30503163
94300,0.032287411,-2.567559719,0.076722542,2.713888645,1.225499868,3.405868143,18.2156315,3.046139479,21.03398533
94400,0.034458533,-2.568887472,0.076620741,2.161384821,1.217917681,3.380141866,9.92001534,3.03911972,20.88684887
94500,0.041151583,-2.571503639,0.07642055,3.835745096,1.214526296,3.368697919,43.5749702,3.037447453,20.85194966
94600,0.028192433,-2.572395325,0.076352437,3.175995827,1.210096955,3.353809806,7.99338007,3.05168438,21.15094065
94700,0.041238979,-2.574110746,0.076221573,2.590097666,1.205697417,3.339087003,11.6027613,3.046195269,21.03515885
94800,0.023298228,-2.573286772,0.076284404,2.824769735,1.215674043,3.372566552,10.3642282,3.054152489,21.20320795
94900,0.033594713,-2.574498653,0.076192012,1.890344024,1.210476398,3.355082628,18.9031048,3.041926146,20.94554858
95000,0.035739083,-2.575179338,0.076140167,3.034417629,1.207268596,3.344337428,11.8674831,3.046226025,21.03580582
95100,0.03578024,-2.576668262,0.076026884,2.430048704,1.208114028,3.347166035,5.36600733,3.03845191,20.87290508
95200,0.039575271,-2.574653149,0.076180241,2.296861649,1.205914378,3.339811533,32.9128799,3.028244972,20.66094023
95300,0.029486729,-2.574995279,0.076154182,2.88937664,1.207062125,3.343646992,18.5370502,3.043388605,20.97620301
95400,0.039887216,-2.573545218,0.076264691,2.748342752,1.209905744,3.35316858,17.0239258,3.042015076,20.94741135
95500,0.034512784,-2.575514078,0.076114684,2.511533737,1.211915255,3.359913584,8.82630253,3.049835682,21.11187507
95600,0.040776774,-2.57696867,0.076004049,2.496473312,1.206813812,3.342816825,8.11301517,3.055150509,21.22437974
95700,0.025406437,-2.577950001,0.0759295,3.197095156,1.206501842,3.341774126,27.2629089,3.057690382,21.27835549
95800,0.039722983,-2.576668739,0.076026848,1.789211869,1.202294827,3.327744764,9.01524162,3.055625916,21.23447235
95900,0.028483361,-2.577454805,0.075967109,2.297245741,1.19656992,3.308748164,20.2570152,3.059403419,21.31483735
96000,0.039575018,-2.576868057,0.076011696,2.973582983,1.192580462,3.295574347,9.94769764,3.057252645,21.26904322
96100,0.077153422,-2.575686932,0.076101528,2.916780233,1.190748215,3.28954157,15.4921398,3.056531191,21.2537041
96200,0.033011708,-2.576230049,0.076060207,2.261348724,1.185541511,3.272458413,12.8824682,3.042241812,20.95216143
96300,0.02289875,-2.575952768,0.0760813,1.514088273,1.187002778,3.277243845,19.991827,3.031341553,20.72501765
96400,0.047526706,-2.575529814,0.076113486,1.564402103,1.186273694,3.27485533,7.77521467,3.033207178,20.76371886
96500,0.026825825,-2.577292442,0.075979445,1.736375332,1.18939352,3.285088264,13.940403,3.036746502,20.83733859
96600,0.054688077,-2.577253103,0.075982434,1.778532743,1.186169624,3.274514534,12.6147652,3.029903173,20.69522864
96700,0.054546155,-2.579192638,0.075835206,2.694656849,1.184951544,3.27052834,19.128212,3.022550344,20.54361823
96800,0.027705211,-2.579538345,0.075808994,2.841365337,1.183008075,3.264178342,7.75648737,3.027573347,20.64706848
96900,0.043158043,-2.579525232,0.075809988,1.852759361,1.184580326,3.269314487,8.91328335,3.026300907,20.62081303
97000,0.049063165,-2.580536127,0.07573339,2.128962517,1.185121655,3.271084743,12.4954634,3.019166231,20.4742138
97100,0.033424612,-2.580056906,0.075769692,2.261484623,1.18118751,3.258241102,10.0599871,3.025958538,20.61375431
97200,0.028161926,-2.580211878,0.075757951,2.197670221,1.182092905,3.261192432,23.960371,3.027012587,20.63549367
97300,0.025190996,-2.580978155,0.075699922,2.33477354,1.182995558,3.264137485,15.4374046,3.021534204,20.52275364
97400,0.031036729,-2.582652092,0.075573311,2.055130243,1.185599923,3.272649571,9.21013165,3.018995285,20.47071412
97500,0.035268281,-2.581985712,0.075623688,2.805426359,1.184593678,3.269358138,22.0800858,3.021844387,20.52912043
97600,0.032028101,-2.582565069,0.075579888,2.268443823,1.184638023,3.269503124,9.54775238,3.021452188,20.52107052
97700,0.026652083,-2.583325624,0.075522427,2.748325109,1.180859804,3.257173531,10.2864256,3.016095877,20.41144712
97800,0.034686498,-2.583659887,0.075497187,2.412550688,1.184655428,3.269560028,14.1621599,3.011373758,20.31528906
97900,0.026077185,-2.584147692,0.075460368,2.130826235,1.18516016,3.271210697,15.0731926,3.017619848,20.4425773
98000,0.034947343,-2.584648609,0.075422578,1.872134328,1.186355233,3.27512237,12.4325609,3.02260828,20.54480848
98100,0.034898072,-2.58502388,0.075394279,2.838241577,1.18710804,3.277588832,14.2764645,3.018498182,20.4605406
98200,0.041350022,-2.586032391,0.075318282,1.714066982,1.189110756,3.284159489,15.790741,3.020189285,20.49517075
98300,0.039515369,-2.58653307,0.075280581,1.964433312,1.189525008,3.285520242,34.158699,3.020903587,20.50981572
98400,0.029159557,-2.587646008,0.075196845,3.368704319,1.188025951,3.28059875,20.754097,3.020713806,20.50592372
98500,0.035712853,-2.588978052,0.075096746,4.651602268,1.188139796,3.28097225,11.7132921,3.027701139,20.64970719
98600,0.040817998,-2.589130878,0.07508527,4.062104225,1.185496926,3.272312516,18.8513851,3.024739504,20.58864075
98700,0.032440122,-2.589319944,0.075071075,2.728257179,1.18479538,3.270017641,13.9427691,3.02619195,20.61856637
98800,0.036501475,-2.590523958,0.074980743,2.192368507,1.184308529,3.268426018,11.5152464,3.022392988,20.54038582
98900,0.041934684,-2.591193676,0.074930544,2.034851074,1.182591438,3.26281865,18.0409412,3.025299788,20.60017946
99000,0.039972801,-2.592094421,0.074863081,2.489738464,1.181176305,3.258204591,11.9531536,3.020871162,20.50915071
99100,0.037177287,-2.591738701,0.074889716,2.96968174,1.181324601,3.258687807,12.0174742,3.020938635,20.51053455
99200,0.031479269,-2.592061043,0.07486558,2.068177462,1.180113196,3.254742607,8.46487617,3.017605543,20.44228487
